A Quasi-Optimal Factorization Preconditioner for Periodic Schr\"odinger Eigenstates in Anisotropically Expanding Domains

This paper provides a provably quasi-optimal preconditioning strategy of the linear Schr\"odinger eigenvalue problem with periodic potentials for a possibly non-uniform spatial expansion of the domain. The quasi-optimality is achieved by having the iterative eigenvalue algorithms converge in a constant number of iterations for different domain sizes. In the analysis, we derive an analytic factorization of the spectrum and asymptotically describe it using concepts from the homogenization theory. This decomposition allows us to express the eigenpair as an easy-to-calculate cell problem solution combined with an asymptotically vanishing remainder. We then prove that the easy-to-calculate limit eigenvalue can be used in a shift-and-invert preconditioning strategy to bound the number of eigensolver iterations uniformly. Several numerical examples illustrate the effectiveness of this quasi-optimal preconditioning strategy.

==> plots/homogenization-3d/errors/eigval_hom.csv <==
Lx,eigval_hom-1,eigval_hom-2,eigval_hom-3,eigval_hom-4
1.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
1.1,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
1.2,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
1.3,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
1.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
1.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
1.6,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
1.7000000000000002,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
1.8,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
1.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
2.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
2.1,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
2.2,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
2.3,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
2.4000000000000004,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
2.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
2.6,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
2.7,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
2.8,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
2.9000000000000004,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
3.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
3.1,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
3.2,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
3.3000000000000003,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
3.4000000000000004,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
3.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
3.6,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
3.7,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
3.8000000000000003,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
3.9000000000000004,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
4.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
4.1,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
4.2,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
4.300000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
4.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
4.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
4.6,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
4.7,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
4.800000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
4.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
5.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
5.1000000000000005,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
5.2,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
5.3,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
5.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
5.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
5.6000000000000005,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
5.7,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
5.800000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
5.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
6.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
6.1000000000000005,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
6.2,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
6.300000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
6.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
6.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
6.6000000000000005,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
6.7,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
6.800000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
6.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
7.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
7.1000000000000005,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
7.2,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
7.300000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
7.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
7.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
7.6000000000000005,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
7.7,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
7.800000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
7.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
8.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
8.100000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
8.2,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
8.3,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
8.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
8.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
8.600000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
8.7,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
8.8,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
8.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
9.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
9.1,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
9.200000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
9.3,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
9.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
9.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
9.6,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
9.700000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
9.8,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
9.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
10.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
10.1,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
10.200000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
10.3,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
10.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
10.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
10.600000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
10.700000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
10.8,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
10.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
11.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
11.100000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
11.200000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
11.3,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
11.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
11.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
11.600000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
11.700000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
11.8,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
11.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
12.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
12.100000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
12.200000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
12.3,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
12.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
12.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
12.600000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
12.700000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
12.8,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
12.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
13.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
13.100000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
13.200000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
13.3,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
13.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
13.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
13.600000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
13.700000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
13.8,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
13.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
14.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
14.100000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
14.200000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
14.3,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
14.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
14.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
14.600000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
14.700000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
14.8,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
14.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
15.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
15.100000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
15.200000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
15.3,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
15.4,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
15.5,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
15.600000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
15.700000000000001,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
15.8,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
15.9,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212
16.0,13.22081610948303,33.052040273707576,33.052040273707576,52.88326443793212


==> plots/homogenization-3d/errors/eigval_nonhom.csv <==
Lx,eigval_nonhom-1,eigval_nonhom-2,eigval_nonhom-3,eigval_nonhom-4
1.0,57.01771698638905,67.00366530682176,67.0036653068226,82.68537863438044
1.1,44.44165890980493,61.129945710275464,66.9050512282945,83.82465397582062
1.2,31.754491130873134,55.13615456578549,63.058212607979875,81.78254824144733
1.3,22.039660199462602,51.28567473738179,59.366774808732686,81.07162916492835
1.4,15.36484632367136,51.17276177562139,58.21521086080607,83.96760679404807
1.5,11.686468225944216,54.995175320054706,60.136586968970896,90.4475978291829
1.6,10.349024813799128,60.946899758036146,64.4406849122616,99.88328372197913
1.7000000000000002,10.296358507268186,67.7613515445748,70.18946672336054,105.07057248732966
1.8,10.816320153928896,74.99196008062916,76.60349047089397,109.77064391201404
1.9,11.58571254264631,82.13432936888246,82.88921382760715,111.7233645192253
2.0,12.45846712505837,87.00196889483655,87.0019688948546,108.2780263527041
2.1,13.338611754632923,79.6739260843415,81.38461551385535,107.55998001997762
2.2,14.1010730147551,61.40691678821808,63.29886873146993,110.64020071128716
2.3,14.487182345383811,44.12760460715839,44.944723313880615,75.08221668529792
2.4000000000000004,14.026818364399489,32.34609208682154,32.45509565152427,53.089816079055225
2.5,12.757176372994746,26.63026739916708,26.630267399167288,42.70855125485868
2.6,11.813499917473628,24.94344091946478,24.94652470600151,39.850664769285935
2.7,11.613141240632945,25.158739459438472,25.16106323487278,40.32447444786483
2.8,11.873321517585422,26.171377514935948,26.17249997127885,42.05923670214306
2.9000000000000004,12.347296471790765,27.5210876259692,27.521410931853826,44.299671734323724
3.0,12.906943064326784,29.01087446097919,29.010874460979284,46.745872903776146
3.1,13.471873595619934,30.520435652617135,30.521005101808495,49.21629626363739
3.2,13.950081516061694,31.898931598993947,31.902196979376587,51.474184054416796
3.3000000000000003,14.170421793538928,32.80787587178453,32.816837233537555,52.96456831917949
3.4000000000000004,13.847707009797524,32.41625181555493,32.42382861651558,52.28934876257404
3.5,12.993432104052774,30.261744885999594,30.261744886000333,48.1981054613533
3.6,12.298593597440352,28.605272950636675,28.606597506574914,45.97744703207053
3.7,12.116148703071156,28.378209316566974,28.37940605975923,45.611109645972384
3.8000000000000003,12.28926828941975,28.966009848186737,28.96661778858253,46.56466435769411
3.9000000000000004,12.634212401027726,29.912624376851337,29.912798591048603,48.08852483735151
4.0,13.048122058087513,31.000215305642634,31.00021530564276,49.83386850023696
4.1,13.466482422045999,32.09876752529134,32.09905109846653,51.59458503658046
4.2,13.818499687454514,33.06034567545801,33.06185239403718,53.13527841019782
4.300000000000001,13.9768290901918,33.59117506278404,33.59483001458454,53.98439771706054
4.4,13.732453805163772,33.11323707461037,33.115858927321,53.205027568494295
4.5,13.084984861227,31.47463039503117,31.474630395031447,50.54575313756331
4.6,12.536805468572021,30.11767708076556,30.118228635900145,48.34365090513158
4.7,12.379986348911022,29.821562271067823,29.82211554159789,47.865177958949516
4.800000000000001,12.510165600921836,30.222784348032423,30.223076043985742,48.50871047570545
4.9,12.782083376361955,30.9471600144647,30.947243565058937,49.66773460547369
5.0,13.111044962517887,31.798733303021823,31.798733303021915,51.02870549198002
5.1000000000000005,13.443835135242374,32.65925697190979,32.659389836696825,52.40337336482175
5.2,13.723274053943541,33.39956138257946,33.400251939026866,53.585813068114156
5.3,13.848061777723942,33.7768443533544,33.778457592411506,54.18756806127904
5.4,13.65225709794648,33.34839007052231,33.34950532469872,53.496594749537614
5.5,13.13016428202163,32.030627887656536,32.030627887656806,51.37297084182096
5.6000000000000005,12.677736682460287,30.90098398191771,30.90124508499039,49.55111064230295
5.7,12.542219053340286,30.611026019262624,30.61130416006412,49.084542167145415
5.800000000000001,12.646776980706791,30.914663049573115,30.914812867218913,49.570253167452314
5.9,12.871470836089667,31.502383337974244,31.50242586102707,50.50941799614247
6.0,13.14461493010708,32.20262261988708,32.202622619890334,51.62777225744125
6.1000000000000005,13.421105850450251,32.910728613856044,32.910795941541664,52.7584919119948
6.2,13.653092725900658,33.51471695324689,33.515066571707436,53.72287023792222
6.300000000000001,13.756508989517506,33.809961995425894,33.81076744118903,54.19373766978965
6.4,13.593462145490482,33.43595409034298,33.436504515368036,53.59285588344999
6.5,13.155806967663295,32.333912253890745,32.33391225389275,51.82202872540508
6.6000000000000005,12.77068765537364,31.369989946097235,31.370127542331684,50.27190299546715
6.7,12.651993610313983,31.10148437973145,31.10163672578044,49.840812757671486
6.800000000000001,12.739483119135375,31.34610315671721,31.34618611041887,50.23186583658239
6.9,12.931049429580083,31.841403805153114,31.841426832363553,51.02321021122061
7.0,13.164654153799269,32.43651777762552,32.436517777625745,51.97372841620323
7.1000000000000005,13.401226062211054,33.03868482932572,33.0387215429083,52.93543535370472
7.2,13.599668327411488,33.54985590369925,33.55004916488824,53.751761843851284
7.300000000000001,13.68815067573222,33.79380063323634,33.79424397653504,54.14096267762767
7.4,13.548600627796452,33.46557405403462,33.46587576555059,53.61451000692242
7.5,13.171770232994584,32.51829699334307,32.518296993352266,52.09457920045117
7.6000000000000005,12.836527937398708,31.67865078695166,31.678729393167536,50.74639306694543
7.7,12.731187451335508,31.43310465964666,31.433194124342336,50.3526331993746
7.800000000000001,12.806465572530824,31.638312155202346,31.63836101205641,50.68065350065647
7.9,12.973475079243212,32.066810152576835,32.06682317174565,51.365339832128434
8.0,13.177580083891161,32.58457178683283,32.584571786833344,52.19248823234659
8.100000000000001,13.384347518184295,33.10872287838954,33.10874401667072,53.02980902351869
8.2,13.55778337609594,33.55237290829387,33.55248740696857,53.73849114111212
8.3,13.635190449081353,33.760976957065644,33.76123993033983,54.0714466421236
8.4,13.513282246061015,33.469868355782104,33.47004696915395,53.60492603080938
8.5,13.182385539543187,32.639055740343885,32.639055740343984,52.27296267381251
8.600000000000001,12.885579447125638,31.895604066320615,31.895651764724626,51.08033558193403
8.7,12.791006220407887,31.671133139422405,31.671188620666445,50.72061759163515
8.8,12.857101397058235,31.848146951047777,31.84817712525335,51.003589239639396
8.9,13.005164554107177,32.226008855208775,32.22601636135179,51.60746462079543
9.0,13.186405874241608,32.684407028776064,32.684407028777116,52.33993944486965
9.1,13.37006058867481,33.14863953068575,33.14865213529658,53.08171718288682
9.200000000000001,13.52412043524378,33.5408365737295,33.54090817281616,53.708359934039436
9.3,13.59296352495322,33.72347667264718,33.723641984738705,53.999980299445646
9.4,13.484772257257372,33.46253638273585,33.4626484666191,53.58200934091905
9.5,13.189803534706662,32.72257069885773,32.72257069885864,52.396296681600994
9.6,12.923523502155414,32.055645780526824,32.05567605456826,51.32707114775702
9.700000000000001,12.83778010953813,31.849716825581964,31.849752714808375,50.99720489613402
9.8,12.896711063514994,32.00553403948432,32.00555333626305,51.24631707960387
9.9,13.029705251467046,32.343633919293275,32.343638201504305,51.78673392188916
10.0,13.192700964971271,32.75499758350437,32.75499758350565,52.44417985008831
10.1,13.357903256680393,33.171725083361125,33.1717327157889,53.110184481153915
10.200000000000001,13.496500602125764,33.523344564683555,33.52339126177053,53.672107403195675
10.3,13.558512539110822,33.686023281535874,33.686132084131096,53.93193392854014
10.4,13.461283898273523,33.44988822627142,33.4499618280102,53.55380920924144
10.5,13.195191886307608,32.782788338539056,32.78278833854419,52.48521583791393
10.600000000000001,12.953741923550895,32.17814644186174,32.1781662979061,51.516240186799166
10.700000000000001,12.875354047026065,31.988342770097614,31.988366745258382,51.212286492566115
10.8,12.928535538722434,32.12761983982479,32.127632473895126,51.43497746369184
10.9,13.049254387795841,32.43363487534564,32.43363717538616,51.92417886407571
11.0,13.19734902901795,32.8067905984941,32.80679059849626,52.52065712809745
11.100000000000001,13.347476022657071,33.18490734161956,33.184911925515536,53.125053899891576
11.200000000000001,13.473443441211552,33.50366933186772,33.5037007980001,53.63455196551855
11.3,13.529873471328354,33.650476913204564,33.65055121023637,53.86908732777013
11.4,13.441602605432347,33.435009880866346,33.435059961557165,53.524126591068836
11.5,13.199229538079717,32.827665967407356,32.82766596740837,52.55148108761016
11.600000000000001,12.978372141702831,32.27468281076524,32.274696131067074,51.66555142470312
11.700000000000001,12.906197827182858,32.09889455289574,32.098910953644555,51.3840938997722
11.8,12.954660716981156,32.224888638021255,32.22489701327412,51.58556454660234
11.9,13.065184649107435,32.50444807673284,32.50444910562143,52.0325267417088
12.0,13.200878819198335,32.845937124625515,32.84593712467665,52.57845972042759
12.100000000000001,13.338456716511168,33.19203919111987,33.19204182457605,53.131756760197945
12.200000000000001,13.453911497141227,33.48363068315137,33.48365242073,53.59788961966673
12.3,13.50569153705086,33.61748912338796,33.61754139507724,53.81178096234394
12.4,13.424874908720584,33.419464813958086,33.419499863998716,53.49478918043266
12.5,13.202333321672592,32.86202153559383,32.862021535599936,52.60220955085052
12.600000000000001,12.998830713820567,32.352569941504925,32.352578994182004,51.78619887701095
12.700000000000001,12.931970188415281,32.18900882938036,32.18902023077487,51.524352344572684
12.8,12.976489373351834,32.304089657189365,32.30409520994058,51.708386166756625
12.9,13.078409909838813,32.56144825903243,32.56144844302303,52.11989450631232
13.0,13.20362257922518,32.876255962457584,32.87625596246225,52.6232278705858
13.100000000000001,13.330590785361697,33.19537353008625,33.19537487002819,53.13344163940629
13.200000000000001,13.437157657185104,33.46410983702783,33.46412512908095,53.56308624783107
13.3,13.48500224508245,33.58718491942902,33.58722259952537,53.759779588060034
13.4,13.410483978556853,33.40405481456757,33.40407989489881,53.46665890006802
13.5,13.204770728314251,32.88891454374477,32.88891454375491,52.641919471918364
13.600000000000001,13.016093287687882,32.41664207749056,32.416648247810706,51.885585747066
13.700000000000001,12.953826368309326,32.26380574191811,32.26381373635354,51.64093163821867
13.8,12.9949993766576,32.36975290300432,32.36975652633568,51.81037005186397
13.9,13.08956151989337,32.60820705801746,32.6082074531411,52.19168325757376
14.0,13.205797650645973,32.90022230623749,32.900222306238874,52.658616615208615
14.100000000000001,13.32367767463509,33.1962809068179,33.196281361921855,53.1320054716174
14.200000000000001,13.422630921832619,33.44551690803961,33.445527794666944,53.53051016550235
14.3,13.467100430161901,33.55946195810386,33.55948966112565,53.71263733955054
14.4,13.397973154765134,33.38918441649073,33.389202672051034,53.44010866681337
14.5,13.20671984332125,32.91036538539792,32.91036538541443,52.67359412188212
14.600000000000001,13.030853599638439,32.47021412261651,32.47021828910141,51.96879317912615
14.700000000000001,12.972595612598019,32.32684062476866,32.32684623252966,51.73930291050758
14.8,13.01089309956002,32.425025764249135,32.425028032757695,51.896336216862764
14.9,13.099089309850982,32.64718344838697,32.647184251130525,52.25161530540002
15.0,13.207551087709367,32.91949884165728,32.919498841951636,52.68708093201057
15.100000000000001,13.31755868865401,33.19562175932252,33.19562192563185,53.12862624547035
15.200000000000001,13.409916364443816,33.428019151989844,33.42802694555573,53.50023548025456
15.3,13.451458655451322,33.534127087715156,33.53414778091974,53.669855505608474
15.4,13.386997248619917,33.37504500865156,33.37505846415932,53.415259488159805
15.5,13.20830296940144,32.92775269923592,32.92775269925359,52.699269016476876
15.600000000000001,13.043618349288687,32.51563052231078,32.5156332604337,52.039418388882744
15.700000000000001,12.98888855318706,32.38065599340696,32.3806598885801,51.82338347119684
15.8,13.02468797167984,32.472159528428655,32.472160823053486,51.96973715704605
15.9,13.107322257952342,32.680120483421035,32.680121579842535,52.30233286065263
16.0,13.20898528496775,32.93523665601222,32.935236656108756,52.710320335557


==> plots/homogenization-3d/errors/errorsevals.csv <==
Lx,errorsevals-1,errorsevals-2,errorsevals-3,errorsevals-4
1.0,3.3127229449543107,1.027217223262378,1.0272172232624033,0.5635452824858492
1.1,2.3614913437853358,0.8495059670765154,1.0242336229245281,0.5850884938127016
1.2,1.4018555940806305,0.6681619079850121,0.9078462958954392,0.5464731443996549
1.3,0.6670423381544495,0.5516644150460753,0.7961606701767849,0.5330299675444634
1.4,0.1621707916087313,0.548248197444216,0.7613197363527187,0.5877916707013979
1.5,0.11605545912088261,0.6638965360272352,0.8194515821405642,0.7103255404238363
1.6,0.2172173995842831,0.843967853522148,0.9496734355465264,0.8887503406528516
1.7000000000000002,0.22120098925793152,1.0501412615813002,1.1236046592619957,0.9868397611998516
1.8,0.18187197640767705,1.2689056245730217,1.3176629895320244,1.075716109410177
1.9,0.12367644730069978,1.4850002810331544,1.5078395506356783,1.1126412241504582
2.0,0.057662778009433355,1.6322722644158634,1.6322722644164094,1.0474913472822305
2.1,0.008909861855305673,1.4105599964345006,1.4623174496914688,1.0339133970486696
2.2,0.06658113220716223,0.8578858152084005,0.9151274235201533,1.0921590580162281
2.3,0.09578578397988924,0.3350947246140586,0.3598169112008949,0.41977272929927023
2.4000000000000004,0.06096463699682877,0.021358687120068796,0.018060749570675338,0.003905803533848233
2.5,0.035068919546935126,0.19429278257442165,0.19429278257441543,0.19239949143107957
2.6,0.10644699845722548,0.24532825468850314,0.24523495374516668,0.2464409072919893
2.7,0.12160178732816132,0.2388143288252045,0.23874402225970762,0.23748136813315024
2.8,0.10192219457095968,0.2081766421011261,0.20814268182715795,0.20467775298729854
2.9000000000000004,0.06607153676887668,0.16734073303602282,0.16733095131356493,0.16231208104943604
3.0,0.023740822242517313,0.12226675809611295,0.12226675809611005,0.11605545912089618
3.1,0.018989560406700294,0.07659450370161555,0.0765772748350571,0.06934080589140951
3.2,0.05516039256121082,0.03488767002474307,0.03478887490179154,0.026645109724062692
3.3000000000000003,0.07182655565224637,0.00738727170550113,0.007116142852976042,0.001537421755474203
3.4000000000000004,0.047416959370975446,0.019235982193160004,0.019006743668158074,0.011230692387667206
3.5,0.017198938669690595,0.08442127519515404,0.08442127519513168,0.08859436016998692
3.6,0.06975533918675308,0.13453836090742757,0.13449828604586772,0.1305860649727248
3.7,0.08355516007968056,0.14140824343780578,0.14137203559156253,0.13751334886852337
3.8000000000000003,0.07046068959351903,0.12362415123798629,0.12360575780778478,0.11948203552475478
3.9000000000000004,0.044369704834979456,0.09498402733563166,0.09497875642963545,0.09066648308385139
4.0,0.01306228374749476,0.06207861757015767,0.062078617570153795,0.05766277800936752
4.1,0.018581781225045377,0.028841570460464042,0.02883299086377832,0.024368378447290284
4.2,0.04520776728319951,0.0002512825738337444,0.00029686882408319555,0.004765476846866814
4.300000000000001,0.05718353348599231,0.016311694667313397,0.016422276397525266,0.020821961178678634
4.4,0.03869940338355922,0.0018515286922082409,0.001930853680587792,0.0060844037141432735
4.5,0.010274044138515879,0.047725038019247865,0.04772503801923948,0.044201342810678675
4.6,0.05173739920793401,0.08878009250388877,0.08876340502771429,0.08584215783669288
4.7,0.06359893017261603,0.09773914033408558,0.09772240095807477,0.09488987739915747
4.800000000000001,0.05375239339812455,0.0856000386737331,0.0855912133198093,0.08272095167954287
4.9,0.03318499625801319,0.06368382229393801,0.06368129444411257,0.06080429917923133
5.0,0.008302902487722062,0.03791920136569422,0.03791920136569142,0.03506891954691551
5.1000000000000005,0.01686877904605123,0.011883783831349078,0.01187976396492227,0.009074535738496311
5.2,0.038005062645119776,0.01051436177597593,0.01053525478111824,0.013284895281126259
5.3,0.047443793412344705,0.02192917815797878,0.021977987219197026,0.02466382582863714
5.4,0.032633461118484655,0.008966157440225558,0.008999899810353672,0.011597814887644586
5.5,0.006856749743034195,0.030903156888125866,0.030903156888117695,0.0285590084531139
5.6000000000000005,0.0410776023602055,0.0650808928579516,0.0650729931013703,0.06300960863601832
5.7,0.05132792488173248,0.07385366332095218,0.07384524808246186,0.07183221972322035
5.800000000000001,0.04341934144023769,0.0646670283115537,0.06466249553098834,0.06264763164097426
5.9,0.02642388113565729,0.04688536389585793,0.04688407734735822,0.044888424854630175
6.0,0.00576372734821508,0.02569940151307981,0.025699401512981352,0.023740822239981255
6.1000000000000005,0.0151495746789457,0.004275429252818108,0.004273392232257111,0.0023593953070684503
6.2,0.032696666592886385,0.013998430224211196,0.014009008042029748,0.01587658797000948
6.300000000000001,0.04051889653394654,0.022931162961253995,0.022955531979216716,0.024780490497056988
6.4,0.028186311111320955,0.0116154347343212,0.011632088018672052,0.013418071918587859
6.5,0.004917180700600224,0.021727191842619516,0.02172719184255889,0.02006751519230785
6.6000000000000005,0.034046949173320795,0.05089096811213763,0.050886805094263104,0.04937973232590177
6.7,0.043024764466774584,0.05901468949642318,0.05901008021821432,0.05753146505982983
6.800000000000001,0.036407207116541315,0.05161367052875749,0.05161116073810693,0.05013681794287906
6.9,0.02191745785610789,0.036628191740329746,0.03662749504474762,0.03517283296485252
7.0,0.00424799461838646,0.01862282905941201,0.01862282905940513,0.017198938669839334
7.1000000000000005,0.013645901375076168,0.0004040732212371855,0.0004029624401090874,0.0009865297902294057
7.2,0.028655736135435275,0.015061570355996534,0.015067417534790626,0.016422915929074314
7.300000000000001,0.03534839017343119,0.022442195803531722,0.02245560929616438,0.023782537879666672
7.4,0.024793062364607616,0.012511596164791174,0.012520724542751356,0.013827542167873344
7.5,0.003709746515063181,0.016148572854943827,0.016148572854665647,0.014913701827288097
7.6000000000000005,0.029066902443993556,0.0415523361154932,0.04154995785940901,0.04040732722721168
7.7,0.03703467729169314,0.04898141236227273,0.04897870557942557,0.04785315856451453
7.800000000000001,0.03134076849121293,0.04277279426014224,0.042771316080469815,0.0416504344178829
7.9,0.01870845401611822,0.02980845094499286,0.02980805704589605,0.028703307595264637
8.0,0.003270299294221036,0.014143407880529781,0.014143407880514302,0.013062283747560193
8.100000000000001,0.01236923706880453,0.0017149502485344986,0.001715589793960498,0.0027710956792117887
8.2,0.025487629797014643,0.015137723131249496,0.015141187325101063,0.01617197259416089
8.3,0.03134256888280147,0.021449105032164,0.021457061372287384,0.022468019265074298
8.4,0.022121640158674117,0.012641521631174607,0.012646925635598083,0.013646313262757425
8.5,0.0029068228180163065,0.012494978523072115,0.012494978523069106,0.011540546344976662
8.600000000000001,0.025356729840371465,0.03498834558503454,0.03498690245463728,0.03409261654250082
8.7,0.032510087540424136,0.04177978493459788,0.041778106331898004,0.04089473048387968
8.8,0.02751076101602451,0.03642417571472821,0.03642326278453318,0.035543857178084295
8.9,0.016311516141667724,0.02499184351883707,0.02499161641809074,0.02412483099703619
9.0,0.0026027315527624947,0.011122860854794437,0.01112286085476262,0.010274044139241023
9.1,0.011288598068067125,0.0029226412705002243,0.002923022627013355,0.003752656857778129
9.200000000000001,0.022941422318339063,0.014788687656621152,0.01479085390978031,0.015602204305592973
9.3,0.028148596303616675,0.02031452198954637,0.020319523559499574,0.021116621172737746
9.4,0.019965193191440873,0.012419690452659185,0.01242308158622685,0.013212968420416481
9.5,0.0023457383053775874,0.009968206867759805,0.009968206867732287,0.009208352803232648
9.6,0.0224867061810484,0.03014623257534178,0.030145316624580955,0.02942695211263992
9.700000000000001,0.028972190277282175,0.036376678660955224,0.0363755928209855,0.03566458239376887
9.8,0.02451475334684988,0.03166237925274886,0.031661795422565565,0.03095397713674612
9.9,0.014455299614893188,0.021433059761149686,0.021432930201491802,0.020734924889705582
10.0,0.002126581617876996,0.00898712115026373,0.008987121150225034,0.008302902487405105
10.1,0.010369038194172675,0.0036211020155617005,0.0036213329370936554,0.00429096133972831
10.200000000000001,0.020852305210189763,0.014259461354671502,0.014260874189903024,0.014916684392458452
10.3,0.02554278244484236,0.019181357718864426,0.019184649576018186,0.0198298932895646
10.4,0.018188573746064765,0.012037016452516118,0.0120392432965528,0.012679715944849181
10.5,0.0019381725729504732,0.008146303010005263,0.00814630300985005,0.0075269294406999625
10.600000000000001,0.020201036284028456,0.02643993607078483,0.026439335319841883,0.025849846178414317
10.700000000000001,0.02613016167808069,0.032182506580573124,0.03218178120445201,0.031597481039151686
10.8,0.022107604276482517,0.02796863449964238,0.027968252251822492,0.02738648965099543
10.9,0.01297663625803939,0.018710052185609522,0.018709982597151394,0.01813589959035282
11.0,0.0017750099744786244,0.007420106994380153,0.007420106994315015,0.006856749742827547
11.100000000000001,0.009580339982430486,0.004019935435503957,0.004020074122736009,0.004572135713052265
11.200000000000001,0.01910830085196615,0.01366418092257404,0.01366513294042578,0.01420652706619873
11.3,0.023376572163623377,0.018105891029457446,0.01810813890980593,0.018641490844330342
11.4,0.01669991429583169,0.011586867376033585,0.011588382583276604,0.012118430281263769
11.5,0.0016327714737541502,0.006788516062613734,0.006788516062582993,0.0062738818007606655
11.600000000000001,0.01833804855710069,0.023519197499003122,0.023518794489030912,0.023026434282592437
11.700000000000001,0.02379719071007292,0.02883772719985599,0.02883723098997979,0.02834867616615193
11.8,0.02013154031474396,0.025025736046446354,0.025025482650504718,0.0245389520696639
11.9,0.011771698440307605,0.016567576235538325,0.016567545106186497,0.016087087385118045
12.0,0.0015080226605976293,0.006235716384686036,0.006235716383138847,0.005763727348228919
12.100000000000001,0.00889813503598741,0.004235711812431118,0.004235791488486271,0.0046988839457419475
12.200000000000001,0.017630937888244498,0.013057905226719591,0.013058562904080953,0.013513257725860522
12.3,0.02154749186500628,0.01710783494749015,0.01710941644408899,0.01755785188907159
12.4,0.015434659823396746,0.011116546428233409,0.011117606878370212,0.011563672345119215
12.5,0.0013980065721646748,0.005749077410658367,0.005749077410473702,0.005314628173369853
12.600000000000001,0.0167905970270048,0.02116269756451524,0.021162423672888456,0.020745042360400555
12.700000000000001,0.02184781322694331,0.026111291078564424,0.026110946125744116,0.025696448731041557
12.8,0.018480457946612336,0.022629483999303795,0.022629315999048265,0.02221644755978372
12.9,0.010771362256681856,0.014843017575087582,0.014843012008393393,0.014435000178851458
13.0,0.0013004893280013307,0.00531841029462333,0.00531841029448209,0.004917180701874366
13.100000000000001,0.008303169408727154,0.004336593299285504,0.004336633839655407,0.004730744293741557
13.200000000000001,0.016363705985358672,0.012467295813143705,0.012467758479078819,0.012855140792165829
13.3,0.01998258907859135,0.016190971609917375,0.01619211163322716,0.016574528056161525
13.4,0.014346154390406936,0.010650311991178947,0.010651070804584302,0.01103174072812045
13.5,0.0012136452875454013,0.004935420888149277,0.004935420887842505,0.0045637304840932605
13.600000000000001,0.015484885358045647,0.01922417469406475,0.01922398800906446,0.018865678990695998
13.700000000000001,0.020194649026409033,0.023848286679491085,0.023848044805302317,0.023491983955936567
13.8,0.01708039284076092,0.020642821594466194,0.020642711969422495,0.020287975741879197
13.9,0.009927873476397025,0.01342831522697785,0.013428303272386487,0.013077505477560964
14.0,0.0011359706324244481,0.004593300934310445,0.004593300934268524,0.0042479946181682585
14.100000000000001,0.007780273494484102,0.004364046271148434,0.00436406004046356,0.004703586972722141
14.200000000000001,0.015264928479326728,0.011904760827882598,0.011905090206258224,0.012239140954127127
14.3,0.018628526305741164,0.015352204589921523,0.015353042753664625,0.015683088221451157
14.4,0.013399856999374894,0.010200403363641853,0.01020095569143024,0.010529687128804402
14.5,0.0010662175500397587,0.004286418845445954,0.0042864188449463474,0.00396477634802758
14.600000000000001,0.014368440516189815,0.01760333541508779,0.017603209356760838,0.01729226190034584
14.700000000000001,0.01877497537439974,0.021941146232833452,0.021940976568239148,0.021631825107301734
14.8,0.015878218726031307,0.018970523582389005,0.018970454947940394,0.018662392186996904
14.9,0.009207207680979402,0.012249072128919826,0.012249047841657972,0.01194421598676929
15.0,0.0010033436411045588,0.004010083218848387,0.004010083209942536,0.0037097465144535864
15.100000000000001,0.007317443822669075,0.0043441035538481386,0.004344108585589775,0.004639687245975642
15.200000000000001,0.014303221026207956,0.01137536064850296,0.011375596445319755,0.011666659554395796
15.3,0.017445409122879868,0.014585690021413697,0.014586316100905656,0.014874101968488703
15.4,0.01256965816336318,0.009772611078443207,0.009773018179113871,0.010059799747273087
15.5,0.0009464725912505345,0.003760360130340501,0.003760360129805853,0.003479275029838499
15.600000000000001,0.013402936605951443,0.016229247784848626,0.016229164942067956,0.015956769273193755
15.700000000000001,0.017542605114189046,0.020312945123532693,0.02031282727382948,0.02004189752656507
15.8,0.014834798107698536,0.017544476542956634,0.017544437373670268,0.01727441168005538
15.9,0.00858448151693759,0.011252551649054997,0.011252518476473506,0.010985168624779437
16.0,0.0008948634045968394,0.0035339306356911688,0.0035339306327704916,0.003270299294365608


==> plots/homogenization-3d/errors/errorsh1.csv <==
Lx,errorsh1-1,errorsh1-2,errorsh1-3,errorsh1-4
1.0,0.8296685491958685,0.9422546976455365,0.9422547086613576,0.6296110487098511
1.1,0.9948129578542229,0.8511755105391455,0.8511755098139464,0.9464448883617314
1.2,0.8390830750022072,0.8462889516899509,0.846288945372288,1.6944034273740523
1.3,0.779465390846216,0.8451359847468982,0.8451359861319615,1.5725903401185224
1.4,0.7979398363039975,0.8876201203875567,0.8876201169081814,1.5381416386882123
1.5,0.7980130959374857,0.8762417423546459,0.8762417451735546,1.5317300846629303
1.6,0.7250690898806239,0.7952674074591529,0.7952673936813854,1.5187071175876798
1.7000000000000002,0.6875476602733264,0.7857422052858095,0.7857422018943964,1.6787246058205412
1.8,0.6963230708369675,0.8214277929107486,0.8214277912091588,1.7289655463675915
1.9,0.7381473490885474,0.8708499257100732,0.8708499300879262,1.7614226568962381
2.0,0.7944472765072011,0.8890947897582351,0.8890947871892553,1.7440699077821407
2.1,0.8510379287758716,0.9488794358035705,0.9488794482264012,1.6966420055735252
2.2,0.887581940153606,0.9531515728195289,0.9531515695726012,1.1559979753416039
2.3,0.8766203114572344,0.9149558708154515,0.9149558971047286,0.9665720194808531
2.4000000000000004,0.8163370077187428,0.8927737099260965,0.8927737069753883,0.8922544941924702
2.5,0.7998329432041366,0.8488564601755877,0.8488564569852606,0.8408627108334856
2.6,0.7623285030008182,0.7803152801322711,0.7803152785269315,0.7762980589751454
2.7,0.7470270321762018,0.7547350457610534,0.7547350464488303,0.7364533252618357
2.8,0.7531771363788567,0.761267750800708,0.7612677516928575,0.7315645361830823
2.9000000000000004,0.7752695497237692,0.7919424215599735,0.791942421498821,0.7591544719926028
3.0,0.8040440783298926,0.8369380723588028,0.8369380720495186,0.8083556486448719
3.1,0.834462273533427,0.8876250662775165,0.8876250657921814,0.8661823284131553
3.2,0.8525970065694843,0.9282290777037988,0.9282290802807391,0.9141096779458242
3.3000000000000003,0.8441910149023184,0.9331075994430782,0.933107593903087,0.9218923490576377
3.4000000000000004,0.8123597075422926,0.8729872670917435,0.8729872713981033,0.8536909531501194
3.5,0.8069397244935715,0.8324639761162814,0.8324639776827227,1.6159665135024406
3.6,0.7788914680465597,0.8021167125950089,0.8021167103172382,0.7851163275004607
3.7,0.7685802755424251,0.7889578057904645,0.788957806246835,0.7716542615218034
3.8000000000000003,0.7735950974810869,0.7910208119793352,0.7910208097228424,0.7692951731305444
3.9000000000000004,0.7893995929126567,0.8066755581484294,0.8066755585759239,0.7822538150203692
4.0,0.8089459914908498,0.8304899220979398,0.8304899218337374,0.8071921053254095
4.1,0.8300908132202093,0.8589636635920417,0.8589636598385704,0.8393028931661863
4.2,0.8418707287444946,0.8798291144777686,0.879829111509298,0.8651295547736725
4.300000000000001,0.8350990855235015,0.8775924972653432,0.8775924984566092,0.8659201398772812
4.4,0.8131103422897716,0.8446410586833876,0.8446410661213659,0.8297744362631048
4.5,0.810374754877977,0.8295127884643025,0.8295127856513089,0.8104919514280964
4.6,0.7880597519886773,0.8071153730460651,0.8071153717616208,0.7938988048125842
4.7,0.7799646097526076,0.7985749397139829,0.7985749409411992,0.7864733080328986
4.800000000000001,0.784114392847652,0.8008569549291279,0.8008569344994423,0.7866700663580535
4.9,0.796603834299288,0.8124063234046035,0.8124063206690625,0.7964869611268366
5.0,0.8114219116640831,0.8289867342584083,0.8289867316176708,0.8135364975480388
5.1000000000000005,0.8278347013818864,0.8490979386692236,0.8490979393564286,0.8357536272079004
5.2,0.8364902146206887,0.8627737340899164,0.8627737346350408,0.8526261590727886
5.3,0.8308636862614699,0.8594528436834369,0.8594528450969628,0.8513291357557866
5.4,0.8139882496601172,0.8367272244506115,0.836727229433585,0.8266743013014379
5.5,0.8122096812057171,0.8286849437530678,0.8286849442088459,0.8161080961086475
5.6000000000000005,0.7937692287725123,0.8104992347175359,0.8104992353916118,0.8013505873334364
5.7,0.7869970524076173,0.8039677689964797,0.8039677682585208,0.7959257642504357
5.800000000000001,0.7905120387961708,0.8062743049914073,0.8062743049461204,0.7970285051711111
5.9,0.8009083931309874,0.8156975191081705,0.8156975182020009,0.8052072296059299
6.0,0.8128160291362191,0.8285030380735078,0.8285030380065079,0.8182271942792275
6.1000000000000005,0.8263449215629168,0.8442362319468695,0.8442362319528037,0.8353024940320111
6.2,0.8331554048265415,0.8543108229620053,0.8543108266510208,0.8475822307418842
6.300000000000001,0.828360080277844,0.850916993109723,0.8509169941935083,0.8455695207391617
6.4,0.8146554996455532,0.8334984735009181,0.8334984720509044,0.8267809453844335
6.5,0.813292114931174,0.8283890046554871,0.8283890040709951,0.8199661303905372
6.6000000000000005,0.7976376653333297,0.8130224106513372,0.8130224126312122,0.806817508810787
6.7,0.7917698348770977,0.8076200826612626,0.8076200865137968,0.8023570858869911
6.800000000000001,0.7948098920966772,0.8098281965996982,0.809828196646754,0.8037773774184096
6.9,0.8037509119122532,0.81787198847385,0.817871988312652,0.8108569216987833
7.0,0.8136724458150967,0.8283152262069672,0.8283152263796354,0.8213982816966469
7.1000000000000005,0.825251581802577,0.8413496734506579,0.8413496714990097,0.8353515589717058
7.2,0.8308453812817735,0.8492931919737309,0.8492931914763725,0.8449151391062998
7.300000000000001,0.8266750883237546,0.846064591421357,0.8460645921752569,0.842674109549807
7.4,0.8151420708141548,0.8319030867129125,0.831903086948003,0.8274548780736579
7.5,0.8139809127083446,0.8282662562903873,0.8282662568928495,0.8225856962749323
7.6000000000000005,0.8004224873093772,0.8149655262954516,0.8149655255538766,0.8108218207906861
7.7,0.7952209188747115,0.8103046556325351,0.8103046580905703,0.8069525199619801
7.800000000000001,0.7978954961750965,0.8123759514118661,0.8123759504807868,0.8084652990955721
7.9,0.8057608496784534,0.8194261063240383,0.8194261063640358,0.814730098697296
8.0,0.8142344466019082,0.8282330717458719,0.8282330717231366,0.823577897436551
8.100000000000001,0.8244031731511826,0.8394319802845976,0.8394319806950828,0.8354407538419907
8.2,0.8291339253089112,0.8459769268605027,0.8459769256350684,0.843237441908859
8.3,0.8254484144617816,0.8429662667082645,0.8429662677599763,0.8409630799195569
8.4,0.8155007553657763,0.8310145098622271,0.8310145113591828,0.828151242278361
8.5,0.8144452951304499,0.8282102097904621,0.8282102083719097,0.8244136296514099
8.600000000000001,0.8025194240132986,0.8165013197403733,0.816501319749001,0.8138253733926122
8.7,0.7978327009271149,0.812375640556095,0.812375641615192,0.8103736842864008
8.8,0.8002185113874825,0.8143059028032013,0.8143059023027388,0.8118859604088752
8.9,0.8072542149869484,0.8205963955479633,0.8205963956419123,0.8175137721570752
9.0,0.8146224926828507,0.8281942523232992,0.8281942521026485,0.8251230781732303
9.1,0.8237213900436856,0.8380602589389274,0.8380602584005186,0.8354892525899213
9.200000000000001,0.8278076074200089,0.8436204477994894,0.8436204472501792,0.8420560453217861
9.3,0.8245080314117508,0.840826809498579,0.8408268081830048,0.8398304843206966
9.4,0.8157708258084791,0.8304768714746522,0.8304768700050694,0.8287554831902392
9.5,0.814772811239111,0.8281830072150904,0.8281830066538637,0.8257298037148844
9.6,0.8041537361314411,0.8177427539848227,0.8177427552396824,0.8161390162216193
9.700000000000001,0.7998783833718354,0.8140274753250875,0.8140274752384493,0.8130080154181044
9.8,0.802030789101504,0.815824796153656,0.8158247962769332,0.8144801490054696
9.9,0.808406055857869,0.8215115010885381,0.8215115012806239,0.8195925981954025
10.0,0.814901408577755,0.8281750320487802,0.828175032105678,0.8262523049940703
10.1,0.8231598147915185,0.8370270110992285,0.8370270114719262,0.8354936592403607
10.200000000000001,0.8267459778933139,0.8418576747672956,0.841857677977513,0.8411601784385423
10.3,0.82376040281877,0.8392643109857056,0.8392643108848873,0.8390174726155207
10.4,0.8159787061402672,0.830131143867783,0.8301311457703847,0.8292563972621474
10.5,0.8150122643559472,0.8281693602384418,0.828169359514004,0.8267052056218669
10.600000000000001,0.8054625409689179,0.818765735741102,0.8187657334683072,0.8179652971880226
10.700000000000001,0.8015242019597517,0.8153783130522356,0.8153783140293153,0.8150933356856266
10.8,0.8034842806938669,0.8170545253467855,0.8170545255993972,0.8165091063517564
10.9,0.8093207890619931,0.8222478419995756,0.822247841480315,0.821194295633704
11.0,0.8151084911810834,0.8281653304352712,0.8281653303777631,0.8271001560405556
11.100000000000001,0.8226884811791673,0.836218627389068,0.8362186276364577,0.8354647131302584
11.200000000000001,0.8258751383845638,0.8404877520315613,0.8404877502278705,0.8404462566220896
11.3,0.8231497502568387,0.838074370618824,0.8380743692491701,0.8383986320769417
11.4,0.8161420194969777,0.8298982097067343,0.8298982093915154,0.8296671780279706
11.5,0.8151925473365046,0.8281624826816152,0.828162483697937,0.827446511870114
11.600000000000001,0.806533877817144,0.8196226446030068,0.8196226443520906,0.8194379641492668
11.700000000000001,0.8028770908042957,0.8165049051708784,0.8165049053101311,0.8167822092346618
11.8,0.8046760795841776,0.8180722468130925,0.8180722468820489,0.8181361935307232
11.9,0.81006441036365,0.8228538279580553,0.8228538280456276,0.8224605200243119
12.0,0.8152663993240967,0.8281604956496839,0.8281604957344402,0.8277518405684411
12.100000000000001,0.8222869010471165,0.8355676162381811,0.8355676163498459,0.8354132390074611
12.200000000000001,0.8251468803376513,0.8393913972151447,0.8393913975173168,0.8398574578943456
12.3,0.8226404511195218,0.8371383406234787,0.8371383403597549,0.8379069107811576
12.4,0.8162726860047288,0.8297353784313684,0.829735379435349,0.8300045420525364
12.5,0.8153316303383781,0.8281591360770094,0.8281591364695342,0.8280223115465427
12.600000000000001,0.8074267796475871,0.820350589672357,0.8203505902487045,0.820647527070197
12.700000000000001,0.8040089576970496,0.817459570523192,0.8174595719784667,0.8181763083866396
12.8,0.805671125340167,0.8189294660009014,0.8189294665622272,0.8194682267714166
12.9,0.8106806076449385,0.8233616926187344,0.8233616926559959,0.8234832302656605
13.0,0.8153895297492297,0.8281582414676103,0.8281582414386779,0.8282629898601654
13.100000000000001,0.821940480574861,0.835031289246176,0.8350312888453807,0.8353475563218274
13.200000000000001,0.8245282515459765,0.8384933545844002,0.8384933546887618,0.839359730425452
13.3,0.8222085363408181,0.8363828829135262,0.8363828817577402,0.8375034634662814
13.4,0.8163789354892843,0.8296181139163551,0.8296181140761101,0.8302833231679102
13.5,0.8154411547401078,0.8281576869366278,0.8281576867609026,0.828478062116071
13.600000000000001,0.8081822692333428,0.8209764981068594,0.8209764976702346,0.8216568491159627
13.700000000000001,0.8049699412214453,0.8182793326316559,0.8182793333670557,0.8193457155989204
13.8,0.8065144971710917,0.8196620087742233,0.8196620101883598,0.8205777099514091
13.9,0.8111994183338657,0.8237937616274503,0.8237937615727823,0.8243243406342328
14.0,0.8154873795514616,0.8281573865056452,0.8281573856594865,0.8286710100645388
14.100000000000001,0.8216384930103093,0.8345812743011589,0.8345812749632502,0.835273555232053
14.200000000000001,0.8239958779014579,0.8377437637472521,0.837743763717262,0.838931213319938
14.3,0.8218372085034757,0.8357603249503897,0.8357603249881042,0.8371642941545882
14.4,0.8164665728049741,0.8295315750881773,0.8295315751990077,0.8305155366916072
14.5,0.8155289298101492,0.8281572712496753,0.8281572712599039,0.828844747887233
14.600000000000001,0.8088297228733697,0.8215203394638128,0.821520341878443,0.8225107052037484
14.700000000000001,0.8057960697794473,0.8189911879103725,0.8189911893529298,0.8203401700640619
14.8,0.8072384694059107,0.8202956347631395,0.8202956350052515,0.821515459793786
14.9,0.8116421588145903,0.8241660127234306,0.824166012719115,0.8250268586342637
15.0,0.8155664151341774,0.8281572940627923,0.8281572940340589,0.8290017299361272
15.100000000000001,0.8213728543129053,0.8341979463743745,0.8341979462020763,0.8351952617776914
15.200000000000001,0.8235326728640682,0.8371082695274418,0.8371082702678568,0.8385570351407787
15.3,0.8215142964936871,0.8352383804168384,0.8352383786917655,0.836873714950895
15.4,0.8165397774682546,0.8294663957659564,0.8294663957084943,0.8307105966887307
15.5,0.8156003482705589,0.828157418031016,0.8281574174113855,0.8291440309442396
15.600000000000001,0.8093907195251069,0.8219972285886007,0.8219972286616187,0.8232416941215716
15.700000000000001,0.8065139023425386,0.8196153177256406,0.8196153080693268,0.8211958852029808
15.8,0.8078667579277036,0.8208493792191665,0.8208493788778163,0.8223180595030999
15.9,0.8120243655412183,0.8244901920256633,0.8244901920751146,0.8256214856876578
16.0,0.8156311640319485,0.8281576150931407,0.8281576151233916,0.8292734181254959


==> plots/homogenization-3d/errors/errorsl2.csv <==
Lx,errorsl2-1,errorsl2-2,errorsl2-3,errorsl2-4
1.0,0.8180683179345485,0.6452176162315186,0.6452176200585492,0.39028605257377297
1.1,0.607958332987839,0.7518929198709308,0.7518929213734523,1.02436251875233
1.2,0.4843122856923147,0.7413806999326099,0.7413806951403953,2.2661696166567262
1.3,0.4486820716358529,0.7326358226806972,0.7326358227210206,2.039063219789845
1.4,0.4470441097418811,0.735892536296332,0.7358925337278199,1.9490087639889069
1.5,0.4373713139599042,0.7163557554258105,0.7163557589765103,1.939531732579465
1.6,0.3952569821589259,0.6460677680760952,0.6460677614171545,1.9469350418700437
1.7000000000000002,0.33502270082191,0.5670493326017376,0.5670493222435142,1.4982982576338053
1.8,0.28731611570323484,0.5112424157680329,0.5112424146289193,1.533795878994075
1.9,0.27306506356853155,0.48300267210532677,0.48300267407207065,1.5566383239458326
2.0,0.29153706838592347,0.4634915228945843,0.4634915211797099,1.5377582127242748
2.1,0.3244025302756528,0.5674631866799401,0.5674631947557423,1.536240527776136
2.2,0.348895499990231,0.636186673918727,0.6361866743291825,0.8908729520400533
2.3,0.33707483495351626,0.6136961036144021,0.6136961245390423,0.7433460044245629
2.4000000000000004,0.2655692956599174,0.5524495690527658,0.5524495665977628,0.6587572371774731
2.5,0.22125220139059032,0.49083601023532664,0.4908360086310756,0.5953078236690501
2.6,0.2337058009434894,0.44107902589902354,0.44107902545871047,0.5361308072338716
2.7,0.2220472736063499,0.38995599857215923,0.3899559987423595,0.47179902527047646
2.8,0.19603488842362946,0.3509004194922549,0.35090042040943126,0.42410669192557215
2.9000000000000004,0.17813704966295613,0.3399506532271361,0.33995065317274287,0.41267937270721894
3.0,0.17921959999769016,0.35834999699874676,0.3583499963541992,0.4373713207153808
3.1,0.19529358861273183,0.39354093152562575,0.3935409314704456,0.4812750293690717
3.2,0.21234986576499987,0.42637940550085396,0.4263794081555093,0.5207447851548861
3.3000000000000003,0.21134842490353276,0.4279808693292395,0.4279808641086583,0.5214063545903436
3.4000000000000004,0.17633396471190768,0.3529062178625557,0.3529062190012536,0.43091345146360727
3.5,0.1510191201356705,0.28308526683599444,0.2830852681103163,1.3535768387445637
3.6,0.16441869525622727,0.29595658312684797,0.2959565822749991,0.3642105725860034
3.7,0.16284540054441862,0.28274703946773316,0.282747038860996,0.34792982413147683
3.8000000000000003,0.1465578860640516,0.2540589955795131,0.25405899530558895,0.31304287040452844
3.9000000000000004,0.13237229250566332,0.23426419263927756,0.23426419310958801,0.28956703636458997
4.0,0.13068861570653603,0.23502309074335806,0.23502309063430885,0.29153706946177155
4.1,0.14120113442009333,0.25333383877134014,0.25333383668949344,0.3147548130090432
4.2,0.15444422935254262,0.27511364128784477,0.27511364042369935,0.3417058102258854
4.300000000000001,0.15608591358801774,0.27831438209155984,0.2783143838085524,0.34546989098876163
4.4,0.13344838329956976,0.23784714647275915,0.23784715210764187,0.295716445725383
4.5,0.11529063528950718,0.20160801352912108,0.20160801287206875,0.2512762903221765
4.6,0.1269728055094723,0.21789181393210805,0.21789181040549097,0.2710487626524241
4.7,0.1284668941669117,0.2160754924776039,0.21607549408113896,0.26860138279507184
4.800000000000001,0.11695697791667099,0.19638844541424882,0.19638840088228052,0.24439393973837067
4.9,0.10550796196350314,0.17927573054715504,0.17927572914759185,0.22364738737866646
5.0,0.10320068782480042,0.1769379083809008,0.17693790790579422,0.22125220187179476
5.1000000000000005,0.11095484812318002,0.18957246643506595,0.18957246899103217,0.2372046812852855
5.2,0.12178554706433486,0.2066908776393084,0.20669087782588846,0.25845721978124836
5.3,0.12423272316228967,0.21075464200161534,0.21075464540558136,0.2634067031995227
5.4,0.10771866959759087,0.18319956152621297,0.18319956527521056,0.22925963986692033
5.5,0.09344331487871164,0.15791198553951535,0.1579119856613645,0.19792004477040562
5.6000000000000005,0.10351050462585912,0.1728865026001623,0.17288649864367447,0.21628083249695934
5.7,0.1060979161321131,0.1749086449783815,0.17490864486846405,0.21860618712870133
5.800000000000001,0.0973264564909551,0.1603086985313907,0.16030869815075122,0.20052300227172393
5.9,0.087791415766922,0.14584162785003066,0.1458416273287368,0.1827889685085164
6.0,0.08539548820023116,0.14275010296275675,0.14275010287621065,0.17921959988265243
6.1000000000000005,0.09151097154231026,0.15244686926876655,0.15244686962288473,0.19141936983110358
6.2,0.10067025163203072,0.16670089088829088,0.16670089240993546,0.2091417116715065
6.300000000000001,0.10334052359168648,0.17096443543446893,0.17096443601890216,0.21438191959696995
6.4,0.09043844934791495,0.15011731720855528,0.15011731572174455,0.18844952582911165
6.5,0.07863968937448367,0.13035676755083805,0.1303567674216817,0.1638672169674146
6.6000000000000005,0.08741143992701195,0.14364990747285555,0.14364990464800415,0.1802677246032676
6.7,0.09038507654263121,0.14713359399719592,0.14713361040355105,0.18445891521449265
6.800000000000001,0.08335690406117328,0.13565718074956817,0.1356571793629274,0.17018278675604817
6.9,0.0752077800926213,0.12324141025777229,0.12324140979786997,0.15486688291878428
7.0,0.07288513489771846,0.120019701745307,0.12001970178044045,0.1510191204525691
7.1000000000000005,0.07791982856362219,0.12789480517980645,0.12789480308316115,0.1609065134069136
7.2,0.08585235230278605,0.1401453834585871,0.14014538338721597,0.17615552877473742
7.300000000000001,0.08852949115594168,0.14434644340120847,0.1443464434506955,0.18134273051783073
7.4,0.07799138188798345,0.1276110880158878,0.12761108850054698,0.16047964378199098
7.5,0.0679228125100837,0.11125483218094274,0.11125483226176056,0.14009657024488037
7.6000000000000005,0.07566913264627623,0.12306743387010909,0.12306743116606536,0.15472755913078012
7.7,0.07873930990018489,0.1271099537834372,0.12710995906364936,0.15965674618981654
7.800000000000001,0.07290544289980515,0.11771059605287174,0.11771059600625772,0.1479334782462712
7.9,0.06579872045621317,0.10687066028200502,0.10687066129076818,0.13450907589904817
8.0,0.06359847212525327,0.10372104317792097,0.10372104316648863,0.13068861597231163
8.100000000000001,0.0678693803337018,0.11034974346685172,0.11034974349341219,0.13900139769107434
8.2,0.07486349575579121,0.12110393184726527,0.1211039285861838,0.1524004672738208
8.3,0.07746232362784045,0.12514317587424026,0.12514317702786562,0.1574023690578461
8.4,0.06858256977269063,0.11118578417685404,0.11118578621102754,0.13997802730915576
8.5,0.059795702260080574,0.09717061523227871,0.09717061499875236,0.12249492942134571
8.600000000000001,0.06672059506226721,0.10775210931337889,0.10775211027300824,0.13563472765159168
8.7,0.06976010062457588,0.1119661080399688,0.11196611374346047,0.14080883998238847
8.8,0.06478962046271913,0.10403477308039738,0.104034769294482,0.1308999844014155
8.9,0.05849276156503631,0.09442858392087264,0.09442858464160137,0.11897279209246414
9.0,0.0564249434595865,0.09141903321049415,0.09141903314994576,0.11529063546856318
9.1,0.06012882404840338,0.09713974994307116,0.09713974771151081,0.1224599370493053
9.200000000000001,0.06638216485062125,0.10672859155715833,0.1067285907433686,0.1344162888977467
9.3,0.06887043076605484,0.11057307318818624,0.11057307170207273,0.13918661547550476
9.4,0.06121352450600037,0.0986168166952437,0.09861681492204566,0.12424607675842833
9.5,0.053416133207743764,0.08632585685387104,0.08632585678062023,0.10890382208429698
9.6,0.05967203835261997,0.09588927335889302,0.09588927686578465,0.12080019160901254
9.700000000000001,0.06262416520936538,0.10009644630540028,0.10009644565541699,0.1259882750205166
9.8,0.05830389162507594,0.09325187571329398,0.09325187658705747,0.1174277404125578
9.9,0.05265324576310063,0.08463301401668753,0.08463301437069778,0.10670731089226479
10.0,0.05071365230384625,0.08178218053544775,0.08178218054361655,0.10320068814781502
10.1,0.053980689044721315,0.08681170828723615,0.08681170821248775,0.10950128840245442
10.200000000000001,0.05963457272450891,0.09546544668442786,0.09546545000486627,0.12029838225172132
10.3,0.06200295197713829,0.09911029025865427,0.0991102902365644,0.12482770823151002
10.4,0.055282360267036895,0.0886628562082653,0.08866285761478718,0.11176354717739291
10.5,0.048272770706749187,0.07770217081886935,0.07770217073585231,0.09807545034495926
10.600000000000001,0.05397491473295486,0.08641729437930808,0.08641729334038513,0.10893002137646814
10.700000000000001,0.056815825992277406,0.09053330903705821,0.09053330986260474,0.11402055406255769
10.8,0.05300117021553385,0.08452278242043315,0.08452278351737512,0.10649758762923278
10.9,0.04787761077722127,0.07671002863485585,0.07671002827167735,0.09676736936738674
11.0,0.04605709750715524,0.07401720713613916,0.07401720713139794,0.09344331490805255
11.100000000000001,0.048977717074790775,0.07850302801944607,0.07850302809673666,0.09906147310003363
11.200000000000001,0.05413665085731218,0.08638902720151148,0.08638902256539013,0.10890562275115427
11.3,0.056386052652514854,0.08984128315415896,0.08984127924804068,0.1132004944063138
11.4,0.0504038240548162,0.08057108902248473,0.08057108945109881,0.1016024639860985
11.5,0.04403671718893929,0.07067173364078286,0.07067173375070662,0.08923547624503168
11.600000000000001,0.04927368302115911,0.07867231557117733,0.0786723151397708,0.09920910725472137
11.700000000000001,0.051995553700440664,0.08265822363291131,0.08265822403549032,0.10414914685106715
11.8,0.04858434735400958,0.07730634851684577,0.0773063494435537,0.09744710869576788
11.9,0.043898635656119046,0.07016334585254574,0.07016334618380893,0.08854255031156967
12.0,0.04218680637367144,0.06762026373554025,0.06762026374827669,0.0853954884095386
12.100000000000001,0.04482627229907227,0.07166731957400824,0.07166731922941355,0.09046338308710254
12.200000000000001,0.04956969341023801,0.07891132101494355,0.07891132234005512,0.09950987855057826
12.3,0.05170551779796502,0.0821828092323163,0.08218281157440278,0.10358347212934955
12.4,0.04631951703758646,0.07385600747867833,0.07385600893348798,0.09316164597301206
12.5,0.040486590998462434,0.06482517716215147,0.0648251771993869,0.0818765883251605
12.600000000000001,0.04532767414554004,0.0722171135566669,0.0722171119610893,0.09109772689603243
12.700000000000001,0.04793062784065985,0.07605693867522127,0.0760569421337502,0.09586427095778903
12.8,0.04484822634764638,0.0712374288080891,0.07123743295475939,0.08982669051956726
12.9,0.040531866690836,0.06465930505387292,0.06465930336606147,0.08162035366187728
13.0,0.03891855088775956,0.062255076475450345,0.06225507647142121,0.07863968931688177
13.100000000000001,0.041325449849063896,0.06594070738706047,0.06594070765249967,0.08325456328869886
13.200000000000001,0.04571513608630907,0.07263973542023051,0.07263973504640621,0.09162331675741331
13.3,0.04774456462861158,0.07574373259503767,0.0757437317705976,0.09549111188762012
13.4,0.042849486772878594,0.06818931662214972,0.06818931706469414,0.08603315808810122
13.5,0.037467804890134994,0.05988353981468772,0.0598835398008858,0.07565185670361853
13.600000000000001,0.04196810614229742,0.06675153746025267,0.06675153816471847,0.08422384804076458
13.700000000000001,0.04445616734782262,0.07044125170180729,0.07044125492204395,0.08880968756461369
13.8,0.04164650555113543,0.06606038932917106,0.06606039313879018,0.08332014776101976
13.9,0.03764582109830924,0.05996487378101751,0.05996487345411253,0.07571160276359266
14.0,0.03612163083538995,0.05768816610398897,0.05768816603461808,0.07288513479328192
14.100000000000001,0.038333073338559245,0.06107100564510474,0.061071009101766965,0.07712062849479699
14.200000000000001,0.04241800734910925,0.06730153610423523,0.06730153603294056,0.08490631239062114
14.3,0.044348700562690524,0.0702512849368924,0.07025128498612195,0.08858404609954468
14.4,0.03986447594076308,0.06334049952935018,0.06334049894174025,0.07992984396323549
14.5,0.03486908665621882,0.05564983144449982,0.055649831448646506,0.07031563390852881
14.600000000000001,0.03907307628602148,0.062062458561237405,0.06206246206438354,0.0783225769713394
14.700000000000001,0.041452072009056054,0.0656042813368295,0.06560428780620213,0.08272881849721965
14.8,0.03887204741237758,0.06159069629418835,0.0615906968862403,0.07769856810700623
14.9,0.035144215227983534,0.05591216972821675,0.05591216830937431,0.0706073274798786
15.0,0.03370070904887908,0.05375210734795774,0.053752107345514846,0.06792281247993258
15.100000000000001,0.03574565778194899,0.05687766101177025,0.05687766038611004,0.071836025647116
15.200000000000001,0.03956532650326875,0.06270107187386006,0.06270107463602294,0.079114686671361
15.3,0.04140479908990225,0.06550910372363139,0.06550909555605315,0.08261740833251122
15.4,0.03726920172989654,0.05914263124109619,0.05914263533173486,0.07464336198394841
15.5,0.03260827118653232,0.051980798126907285,0.05198079808184918,0.06568890629662871
15.600000000000001,0.036552323002326664,0.057994212278694446,0.05799421198040522,0.07319983491171636
15.700000000000001,0.03882877552486046,0.06139356279461987,0.06139351298861188,0.07743215803549074
15.8,0.0364445853675212,0.057691737871307804,0.0576917382780465,0.07279193049117899
15.9,0.03295490863226945,0.052377029297586544,0.0523770292285798,0.06615267706438815
16.0,0.03158458679703867,0.05032357158057643,0.050323571581972135,0.06359847202366435


==> plots/homogenization-3d/errors/ratioevals.csv <==
Lx,rat1,rat2,rat3
1.0,0.8509641483834464,0.9999999999999875,0.8103447842102834
1.1,0.7270030816064447,0.9136820701577056,0.7981548154984736
1.2,0.5759286511899444,0.8743691310845708,0.7710472951003259
1.3,0.42974300937485843,0.8638784050946593,0.7322755866662021
1.4,0.3002543890642843,0.8790273369957666,0.6933055863268045
1.5,0.2124998812701774,0.914504432192518,0.6648776574756952
1.6,0.1698039581157622,0.9457829295423787,0.6451598556934662
1.7000000000000002,0.15195031197828207,0.9654062740160751,0.6680221213396796
1.8,0.14423306368175343,0.9789627028695627,0.6978504246754261
1.9,0.14105810118217987,0.9908928505427173,0.7419147658531499
2.0,0.14319753085263526,0.9999999999997926,0.8035053078216903
2.1,0.16741501781289012,0.978980186627255,0.7566440185163609
2.2,0.22963330113751323,0.9701108095426161,0.5721145508100328
2.3,0.32830203393894847,0.9818194740900792,0.5986067713246055
2.4000000000000004,0.433648006898314,0.9966414036836275,0.6113243188335007
2.5,0.47904800135028885,0.9999999999999922,0.6235347867515812
2.6,0.4736114778877554,0.9998763841227155,0.6260002148126905
2.7,0.4615947177860772,0.9999076439889436,0.6239650628901142
2.8,0.45367583386886473,0.99995711313997,0.6222771030446511
2.9000000000000004,0.448648565042165,0.9999882525686846,0.6212554146429493
3.0,0.4449001729226449,0.9999999999999967,0.6206082517850635
3.1,0.44140502281672767,0.9999813423840578,0.6201402262843255
3.2,0.4373212774468491,0.999897644027941,0.619770814543668
3.3000000000000003,0.43192134257389675,0.9997269279275985,0.6195998244670663
3.4000000000000004,0.42718408928304,0.9997663199787334,0.6200847664739486
3.5,0.4293682387780654,0.9999999999999756,0.6278617094247639
3.6,0.42994148731472315,0.9999536975364535,0.6221876018174961
3.7,0.42695254545176126,0.9999578305765195,0.6222038069241587
3.8000000000000003,0.4242651422763724,0.9999790123790002,0.622072942823569
3.9000000000000004,0.4223705764448084,0.999994175931191,0.6220361030458272
4.0,0.4209042398396667,0.9999999999999959,0.6220712186029739
4.1,0.4195326942517483,0.9999911656835487,0.6221399217710224
4.2,0.41797807630645945,0.9999544272788706,0.6222203662659626
4.300000000000001,0.4160863400600967,0.999891204932458,0.6223062854319417
4.4,0.41471191035240573,0.999920827881397,0.6224197306295688
4.5,0.4157311681503557,0.9999999999999912,0.6226958436917805
4.6,0.4162607041357304,0.9999816869995493,0.6230027743457653
4.7,0.41513540559616463,0.9999814476431327,0.623044075322861
4.800000000000001,0.4139316039468838,0.9999903485683292,0.6230443099311478
4.9,0.4130292850907033,0.9999973002250083,0.6230854660652946
5.0,0.4123134351792544,0.9999999999999971,0.6231538307006357
5.1000000000000005,0.4116393446061988,0.9999959318043693,0.6232306765697834
5.2,0.41088186448763736,0.999979324813218,0.6233040057929333
5.3,0.40998684284574627,0.9999522405943879,0.6233617562281536
5.4,0.4093827938642872,0.9999665585991292,0.62339491851464
5.5,0.4099252855134172,0.9999999999999916,0.6234918355467537
5.6000000000000005,0.4102696758743638,0.999991550402841,0.6236236622032295
5.7,0.40972880312629295,0.9999909137879248,0.6236444878272431
5.800000000000001,0.4090866835723582,0.9999951538556471,0.6236565458478935
5.9,0.4085872074502337,0.9999986501657677,0.6236940972757395
6.0,0.4081846092246375,0.999999999999899,0.6237461198076174
6.1000000000000005,0.4078033643047243,0.9999979542370917,0.6238009228246969
6.2,0.4073760415445774,0.999989568319675,0.6238510046704396
6.300000000000001,0.4068773869482198,0.9999761778325637,0.6238869820569116
6.4,0.4065522433952786,0.999983538200747,0.6238985395382439
6.5,0.4068733428965205,0.999999999999938,0.6239414598224995
6.6000000000000005,0.407098876260955,0.9999956137814785,0.6240091516957339
6.7,0.4067970986799322,0.9999951016710041,0.6240194532340022
6.800000000000001,0.4064136156077637,0.9999973536269654,0.6240298979216967
6.9,0.40610801925408085,0.9999992768159994,0.6240576925785286
7.0,0.4058590457845063,0.999999999999993,0.6240944947777385
7.1000000000000005,0.4056222616438984,0.9999988887710883,0.6241324232463512
7.2,0.405356981754189,0.999994239615327,0.6241665019716198
7.300000000000001,0.40504916343354025,0.9999868811002545,0.6241899350360024
7.4,0.40485188169551295,0.9999909845025994,0.6241943787461576
7.5,0.40505719705097165,0.9999999999997172,0.6242165210362355
7.6000000000000005,0.40521068980267416,0.9999975186436646,0.6242557840786135
7.7,0.4050248166443327,0.99999715381468,0.6242611781568704
7.800000000000001,0.4047771420203601,0.9999984557716487,0.624269002601685
7.9,0.40457641460170884,0.9999995939987961,0.6242891271925006
8.0,0.40441163904495797,0.9999999999999843,0.6243153543815693
8.100000000000001,0.40425441861185224,0.9999993615498924,0.624342131837341
8.2,0.40407822758623935,0.9999965874758163,0.624366012042708
8.3,0.40387428558188454,0.9999922107933615,0.6243820357496893
8.4,0.4037447085962775,0.9999946634860714,0.6243837917044615
8.5,0.40388379015661735,0.999999999999997,0.6243965153460751
8.600000000000001,0.4039923313674392,0.9999985045483829,0.6244213433868944
8.7,0.4038695478339668,0.9999982482108675,0.624424349002597
8.8,0.4037001404452276,0.9999990525609848,0.6244301156064781
8.9,0.40356113015854017,0.9999997670781604,0.6244448666126913
9.0,0.40344638538591227,0.9999999999999678,0.6244639824851925
9.1,0.4033366309437262,0.9999996197549518,0.6244834171638945
9.200000000000001,0.40321356939070513,0.9999978653205724,0.6245006962418621
9.3,0.4030712389739565,0.9999950980356274,0.6245121164439555
9.4,0.40298117581470905,0.9999966504778196,0.6245127586334213
9.5,0.403079686375835,0.9999999999999722,0.6245206774384343
9.6,0.4031590438276617,0.9999990555793806,0.6245374095531084
9.700000000000001,0.40307360281541704,0.9999988731709558,0.6245391836606878
9.8,0.4029525346336883,0.9999993970802964,0.6245434825403545
9.9,0.40285223620759286,0.9999998676026796,0.6245545094674011
10.0,0.40276910206872374,0.9999999999999609,0.6245687829828936
10.1,0.40268943575022853,0.9999997699116944,0.6245832704188751
10.200000000000001,0.4026000620577747,0.9999986070297421,0.6245961428332982
10.3,0.4024966801748478,0.9999967701072077,0.6246045641301358
10.4,0.40243135663757107,0.9999977996465538,0.6246047166750923
10.5,0.40250364764718616,0.9999999999998435,0.6246099556832302
10.600000000000001,0.40256333430998664,0.9999993829342487,0.6246217926857098
10.700000000000001,0.40250144058922044,0.9999992505037547,0.6246228968882644
10.8,0.40241186876521945,0.9999996067537703,0.6246261602150823
10.9,0.40233709351261165,0.9999999290847181,0.6246345707322435
11.0,0.4022749189499729,0.9999999999999344,0.6246454707998181
11.100000000000001,0.40221525663014435,0.9999998618680686,0.6246565318888696
11.200000000000001,0.40214829330338464,0.9999990608162195,0.6246663684174989
11.3,0.4020707791519943,0.9999977921006006,0.6246727553687201
11.4,0.40202179252605796,0.9999985021504111,0.6246726867120186
11.5,0.40207639346593965,0.999999999999969,0.6246763228743331
11.600000000000001,0.4021223761608553,0.9999995872834316,0.6246850220519549
11.700000000000001,0.40207608414410484,0.9999994890559111,0.6246857445079295
11.8,0.40200792817314224,0.9999997400999338,0.6246882688307538
11.9,0.40195066897504667,0.9999999683462228,0.6246948042130378
12.0,0.4019029437068875,0.9999999999984431,0.624703296736467
12.100000000000001,0.4018571031357336,0.9999999206600125,0.6247119208646394
12.200000000000001,0.4018056352506332,0.9999993508002544,0.6247196047891372
12.3,0.4017459926135542,0.9999984451067179,0.624724563912908
12.4,0.40170825545696665,0.9999989512098992,0.6247243960767475
12.5,0.4017504920496979,0.9999999999998143,0.6247270184312741
12.600000000000001,0.40178665056046886,0.9999997201868488,0.624733610416501
12.700000000000001,0.4017511150145042,0.9999996457986472,0.6247341066125114
12.8,0.40169803610187416,0.9999998281099911,0.6247360941755501
12.9,0.40165320061311793,0.9999999943494344,0.624741257660824
13.0,0.40161576167014895,0.999999999999858,0.624747992337405
13.100000000000001,0.401579779582226,0.9999999596346797,0.6247548407519101
13.200000000000001,0.4015393722595595,0.9999995430314386,0.6247609589605381
13.3,0.4014924822497358,0.9999988781419411,0.6247648866288328
13.4,0.4014627581292471,0.9999992491835934,0.6247646773166204
13.5,0.4014960940942851,0.9999999999996917,0.6247666284528127
13.600000000000001,0.40152503323982425,0.9999998096558256,0.6247717507871401
13.700000000000001,0.4014971597563062,0.9999997522166632,0.6247721083419724
13.8,0.40145500695037745,0.9999998880642998,0.6247736986617242
13.9,0.40141923463022805,0.9999999878826937,0.624777846160177
14.0,0.4013893136564707,0.9999999999999579,0.6247832628542085
14.100000000000001,0.4013605533714668,0.9999999862905139,0.6247887891161004
14.200000000000001,0.4013282545083373,0.9999996744967697,0.6247937426948129
14.3,0.4012907133902931,0.9999991745100395,0.6247969067125773
14.4,0.40126685898167525,0.9999994532495884,0.624796683708578
14.5,0.401293625539052,0.9999999999994983,0.6247981732414671
14.600000000000001,0.4013171440887433,0.99999987168288,0.6248022380889814
14.700000000000001,0.40129487948347425,0.9999998265292889,0.624802508229474
14.8,0.40126084075175794,0.999999930038347,0.6248037991980978
14.9,0.401231834610167,0.999999975411553,0.6248071769707865
15.0,0.40120753815960747,0.9999999999910583,0.6248115906142574
15.100000000000001,0.40118419185548054,0.9999999949900222,0.6248161164991923
15.200000000000001,0.40115797180418855,0.9999997668553428,0.6248201834156988
15.3,0.40112744310494103,0.9999993829214114,0.6248227699702943
15.4,0.4011079908701159,0.999999596839425,0.624822546664916
15.5,0.4011298034836109,0.9999999999994633,0.6248237084457177
15.600000000000001,0.40114917471271966,0.9999999157905706,0.6248269920591593
15.700000000000001,0.4011311122242778,0.9999998797068018,0.6248272057839893
15.8,0.4011032269127963,0.9999999601312386,0.624828267361189
15.9,0.4010793737618508,0.9999999664498953,0.6248310504028778
16.0,0.40105937063477853,0.999999999997069,0.6248346897996655


==> plots/preconditioner-test/errors/errors_IP_000_1.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,37.53760899350692,0.20673660490630455,1.7280618420826293,17.24270127569082,100.02026072243757,0.004321873574011783,8677.581559841214
2,34.97319408509261,0.04563654868723563,1.965850811926652,3.88324302779034,100.01902792228194,0.0008810397070307119,8163.771725096904
3,34.695153969216626,0.016551844125280553,2.0533700126679912,1.3258471694373406,100.01920762415854,0.00034581066440739217,7980.529903678505
4,34.65006064810412,0.006963946201911443,2.087130769281588,0.54735482601767,100.01938018352296,0.00014420989612803914,7910.309726091863
5,34.6410728267974,0.0031856401258379572,2.1010925640213287,0.2550074779763704,100.01948144755487,6.34127695897102e-5,7881.663650120954
6,34.63907386343767,0.0015196905427346031,2.107219703819916,0.12387912878278651,100.01953548212694,2.9100768039941327e-5,7869.350124781775
7,34.63860652139433,0.000738363760685338,2.1099615099204687,0.06069686567492643,100.01956328585653,1.3761279020974015e-5,7863.834731152046
8,34.63849497226627,0.00036143449150778363,2.1112245606986386,0.029825742400090147,100.01957733354685,6.754535862518729e-6,7861.287667402763
9,34.63846812518273,0.0001774511556307606,2.1118188748136912,0.014669329391594411,100.01958435825549,3.320032862186295e-6,7860.085753546182
10,34.638461642529826,8.722452181389983e-5,2.112102703508863,0.007217226669441063,100.0195878495258,1.6310232692218207e-6,7859.510216912453
11,34.63846007515454,4.289444781308103e-5,2.112239626875298,0.0035508580912441716,100.01958957816122,8.012223990938594e-7,7859.231938804778
12,34.63845969599849,2.1098159524793037e-5,2.1123061269699903,0.0017469753051263597,100.01959043205262,3.937832880884784e-7,7859.096540740953
13,34.63845960425954,1.0378167245478193e-5,2.1123385680692435,0.0008594685745837645,100.01959085322234,1.9356787739344128e-7,7859.03039640545
14,34.6384595820606,5.1051672506806395e-6,2.1123544400999483,0.00042282588028708904,100.01959106076262,9.51619421041272e-8,7858.998001015759
15,34.638459576689065,2.5113351623921443e-6,2.11236222036018,0.00020800976203105956,100.0195911629701,4.678979748096168e-8,7858.982109091556
16,34.63845957538921,1.2353829258093932e-6,2.112366038860536,0.00010232903172539425,100.01959121328449,2.3008630223309012e-8,7858.974305158704
17,34.63845957507428,6.077142578566302e-7,2.1123679144637313,5.033952523180715e-5,100.01959123804727,1.1315470005435202e-8,7858.970470466028
18,34.63845957499901,2.9894936526230724e-7,2.112368836220475,2.4763711938427285e-5,100.01959125023244,5.565282790165327e-9,7858.968585409824
19,34.638459574980246,1.4706048764658436e-7,2.1123692893678374,1.2182028556864514e-5,100.01959125622795,2.737324811263875e-9,7858.967658516766
20,34.63845957497572,7.234265298469283e-8,2.112369512190143,5.992687909231334e-6,100.01959125917685,1.3464283021846768e-9,7858.96720268397


==> plots/preconditioner-test/errors/errors_IP_000_16.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,20.05484291862047,0.099911975317294,0.41076269804951027,32.06617107038269,100.01003088502519,0.0005787712393412327,35839.850453297055
2,19.176177810811456,0.018582384071783274,0.45186401031223883,6.012324197776951,100.01028626423113,0.0001375070062759262,34487.58134095984
3,19.099011066744644,0.006715260189294469,0.4647110222723743,1.8195329818200454,100.01047521352928,7.843915811085733e-5,34085.20026111512
4,19.080169597077397,0.0038143214366200785,0.46993670102821367,0.8877536151066583,100.0105349435682,4.495806654135348e-5,33929.08068596193
5,19.070818224906795,0.002879510072619996,0.47300954868891065,0.6419984983831013,100.01055048014082,2.9819417375731572e-5,33847.15725476578
6,19.06431516556183,0.002465095961998901,0.47540373625379867,0.5691341461215227,100.0105520698514,2.827779831383881e-5,33791.272591699155
7,19.059167757462763,0.002214385167614672,0.47753325804489005,0.5211078208400141,100.0105495523729,2.6542054884837185e-5,33745.8028881262
8,19.0548812899525,0.0020289467107872687,0.47952394405811305,0.48604860461023197,100.01054608626083,2.464032838413177e-5,33705.02685042793
9,19.051225494578397,0.001877815767164207,0.48142013034797276,0.45812178848345747,100.01054265008837,2.2766210057117986e-5,33666.66790932569
10,19.048062260542647,0.001749312016736669,0.48324161987693104,0.4344437042481309,100.01053951142968,2.1012446572321597e-5,33629.77581244079
11,19.04529573285464,0.0016378679484941744,0.48499996068787554,0.4135737194120892,100.01053671107059,1.9403298165743266e-5,33593.9454653578
12,19.04285443920805,0.00154014008792293,0.4867033372932978,0.39473408902877166,100.01053422296039,1.7943723488650365e-5,33559.00308974273
13,19.040683184802734,0.0014537684037452257,0.4883581756274357,0.377489609378384,100.01053200626086,1.662465578672334e-5,33524.8729714663
14,19.038738501886698,0.0013769372930659636,0.489969760833525,0.36159019899916683,100.010530021365,1.5439003213879587e-5,33491.51927518875
15,19.03698569843325,0.001308193039599155,0.49154253653821384,0.34689442011660726,100.01052823401035,1.4369120466053986e-5,33458.92060698288
16,19.035396787038145,0.0012463499258785827,0.4930802861879914,0.3333334985663173,100.01052661562778,1.3402833310735551e-5,33427.05925346079
17,19.03394897237276,0.001190431308618995,0.4945862602677359,0.3208987961426898,100.0105251426408,1.2528716822376995e-5,33395.917038750245
18,19.032623522669386,0.0011396274810190523,0.4960632723294072,0.30963193435433706,100.01052379558884,1.1736988106969548e-5,33365.47410977675
19,19.031404916270652,0.0010932634837131684,0.49751377391877355,0.29954908942073855,100.0105225583365,1.1019032075690327e-5,33335.7089436388
20,19.030280189589405,0.0010507737920936633,0.49893991399053733,0.29048691025417506,100.01052141741046,1.0365248450924791e-5,33306.598794678524


==> plots/preconditioner-test/errors/errors_IP_000_2.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,24.042398768999643,0.1444804133209206,1.4149830559113894,17.155304447105525,100.01245738431692,0.0020320100579866887,12107.65939566189
2,21.57574997947078,0.03846344423842397,1.6810894795321514,4.6729055308706,100.01199063366198,0.0005547634240612442,11071.195773826916
3,21.162515111731754,0.017027507282867737,1.7881140551581851,1.945819112767607,100.01224277752547,0.0002455101938130255,10592.637442626406
4,21.068993626323717,0.00822759338673568,1.8347578128704491,0.9128019764306067,100.01241836971798,0.00012998511141951163,10361.988325926437
5,21.046341887954142,0.004068677229709689,1.8563063516664178,0.4478433734884278,100.01251341728158,6.634873223979043e-5,10248.862408249415
6,21.040726380567254,0.0020304055419424825,1.8666382355412798,0.2229813226944175,100.01256152984925,3.3488302196960085e-5,10192.95982250667
7,21.03931815524862,0.0010181326501032349,1.871693377834373,0.1117399172748611,100.01258529873012,1.6851667023726202e-5,10165.21837798054
8,21.03896259429771,0.0005120247572509254,1.8741939050571605,0.056183956925076536,100.01259694760198,8.473738134617825e-6,10151.40944178737
9,21.03887243353169,0.00025797479734060967,1.8754385012284494,0.0283051516243564,100.01260265200881,4.263240750479458e-6,10144.518084658428
10,21.038849508340718,0.00013012955071499679,1.8760603669330695,0.01427706893133472,100.01260545203333,2.146123972507352e-6,10141.07132549786
11,21.03884366885496,6.569070241350048e-5,1.876371893789476,0.0072067399111187215,100.01260683134723,1.0812291753869996e-6,10139.344123302413
12,21.038842179736143,3.317749903963541e-5,1.8765282503045093,0.0036395510441071524,100.01260751340192,5.450264941586624e-7,10138.47721261483
13,21.038841799721425,1.676175513774115e-5,1.8766068394775068,0.0018386242116374316,100.01260785188852,2.748730526247467e-7,10138.04151184003
14,21.038841702698214,8.469987484768624e-6,1.8766463852799005,0.0009290216179845694,100.01260802040856,1.3868569295749644e-7,10137.8222905714
15,21.038841677919145,4.280575677137123e-6,1.876666302498702,0.0004694814631536228,100.01260810454234,6.999809037955274e-8,10137.711890423967
16,21.038841671589946,2.1635035804288443e-6,1.876676341026663,0.00023727388197489023,100.01260814664124,3.534024259344015e-8,10137.656251902474
17,21.03884166997274,1.093543780378676e-6,1.8766814035026513,0.00011992447627159796,100.01260816774838,1.7847579691920856e-8,10137.628195011497
18,21.03884166955947,5.527510329932836e-7,1.8766839577227425,6.0615490869423926e-5,100.01260817834728,9.01507332673468e-9,10137.614039953349
19,21.038841669453852,2.794039011468021e-7,1.8766852469113366,3.063879790499666e-5,100.01260818367646,4.554325333527842e-9,10137.606895790657
20,21.038841669427395,1.4123471969324903e-7,1.8766858977981329,1.5487057187463623e-5,100.0126081863583,2.301077023370013e-9,10137.603288960207


==> plots/preconditioner-test/errors/errors_IP_000_31.41.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.859352318956372,0.09655754463655405,0.28908006912802836,43.0525785665537,100.00994437196589,0.00040777491654045005,50452.81191389973
2,19.09881455453173,0.01656905078756831,0.3165211975343202,7.713632727165607,100.01024502449195,9.69178116628118e-5,48775.60353823702
3,19.044783626025122,0.005469805487021379,0.3245817077189315,2.1585578081426906,100.01043240986571,5.5276275742997816e-5,48333.467075006745
4,19.032058382802365,0.0031704189134481534,0.32742713743223884,0.8949343851861294,100.01048944097835,4.492256801973127e-5,48178.91767452235
5,19.025264376291034,0.002464464645657777,0.3288111899448665,0.5677475077906184,100.01050445910519,3.775965736318998e-5,48099.795034507806
6,19.020528371212333,0.002093087163225315,0.32974743182795413,0.48677570605114995,100.01050686484655,3.125101744227282e-5,48044.211028178586
7,19.016932966128678,0.0018365376660956349,0.3305208757958749,0.44954497204854516,100.01050571987537,2.591023767188616e-5,47997.92388099742
8,19.014085561195646,0.001641472509235214,0.33121775199811776,0.4172475156057114,100.01050377418593,2.163385531137041e-5,47956.46937187415
9,19.01176379379708,0.00148711074294535,0.33186767000642087,0.39025154599099343,100.01050182487208,1.819938299010837e-5,47918.19888985665
10,19.00982648247536,0.0013620426401482143,0.33248302660558615,0.36737647970935017,100.01050006954183,1.543954627447608e-5,47882.364545091375
11,19.008178918748193,0.0012588424444314424,0.33307040362640683,0.34763755273528996,100.0104985292386,1.4192972799115244e-5,47848.542528966806
12,19.006755323270372,0.0011723130454723357,0.33363406422151903,0.33041155475384415,100.01049717935356,1.3120816922895795e-5,47816.444359297704
13,19.005508747256183,0.0010987000355359145,0.3341771303711596,0.31532274227916984,100.01049598866604,1.2156974481980498e-5,47785.849691402764
14,19.004404866991194,0.0010352459535828047,0.3347020424736739,0.3020641901753428,100.01049492953285,1.1289405678668873e-5,47756.57982372951
15,19.003418027035647,0.0009799010942197776,0.3352107766468697,0.290252537593452,100.01049397962558,1.050782714735743e-5,47728.48565317995
16,19.002528653044195,0.0009311242023716214,0.3357049682248117,0.2795999067325511,100.0104931213067,9.802919076665195e-6,47701.44110719901
17,19.001721525214638,0.0008877419983069615,0.33618599178390285,0.2699444491467056,100.0104923406469,9.18058206021699e-6,47675.338856699454
18,19.00098460415232,0.0008488494569879752,0.336655017173847,0.2611964969154627,100.01049162653484,8.795658231391945e-6,47650.08712830639
19,19.00030821768176,0.0008137388208710413,0.33711305050981355,0.2532478638122763,100.0104909700033,8.42266716338802e-6,47625.60715725129
20,18.999684487214733,0.0007818489157283454,0.33756096499351385,0.2459428939949247,100.01049036369795,8.062114096971107e-6,47601.831086077465


==> plots/preconditioner-test/errors/errors_IP_000_4.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,21.35852478824727,0.11781368191674184,0.8920133305619693,19.499603513069374,100.01082480827019,0.0012559519636533203,17522.552990470347
2,19.854042583483903,0.027426168479075856,1.0177392060809378,4.493237687711022,100.01077082816495,0.0002946289679926911,16482.959095218514
3,19.63628601797343,0.01207416389290918,1.0734933064738479,1.7610525400423154,100.01093844132079,0.00016596925301567977,16060.53755323596
4,19.574927437022566,0.006877927038425871,1.1081371749812294,0.9999430336222669,100.01100312660706,9.232766533553982e-5,15854.375251854273
5,19.54934485638387,0.004656358954468583,1.1348563528902202,0.7144439423831859,100.01102143587292,5.447334119063063e-5,15737.707486951329
6,19.53540302267207,0.0035365038131359603,1.1572356643741144,0.5534661092418227,100.01102301579184,4.5616232068890206e-5,15663.082099132407
7,19.526553956772123,0.0028566384583906933,1.1763761281391683,0.4446560411555419,100.01101954609373,3.9043440513530925e-5,15610.312441196607
8,19.52052055391787,0.002372651466168576,1.192766443363118,0.3649754522561787,100.01101523680653,3.34592672278089e-5,15570.070104379347
9,19.51628097513931,0.001993525818499426,1.2067534025892894,0.30341242423604364,100.01101142695256,2.8574300547978826e-5,15537.768486841727
10,19.513265818528836,0.001682646763722509,1.2186460576990448,0.25412755314525637,100.01100841048478,2.431097728960996e-5,15511.00820776527
11,19.511111517505135,0.001422726266286481,1.228730095566806,0.2137823270345902,100.01100613503989,2.0624023348181364e-5,15488.436355471815
12,19.509569684104243,0.001203714671905512,1.2372648807716524,0.18030340105782092,100.01100445912992,1.746264719199031e-5,15469.217285317673
13,19.508465578417745,0.0010186234806455207,1.2444804180273468,0.15229430145302852,100.0110032401569,1.476853732307326e-5,15452.781478466046
14,19.507674821479878,0.00086203172946922,1.2505769593801073,0.1287486834539914,100.01100235954738,1.2481933040098259e-5,15438.704510329679
15,19.507108488601734,0.0007295065900183076,1.2557266583986506,0.10889829685877025,100.01100172577537,1.0546089047769325e-5,15426.647889615142
16,19.506702905878274,0.0006173416117259561,1.2600763004737223,0.09213430083017748,100.01100127062342,8.909611599050571e-6,15416.329545337821
17,19.50641246043926,0.0005224107907913735,1.2637504023448394,0.07796293182676803,100.01100094415227,7.5272900426082145e-6,15407.508539941755
18,19.50620447615879,0.0004420695507568148,1.2668542701326806,0.06597645331595028,100.01100071014746,6.360060240739873e-6,15399.976588592124
19,19.5060555463827,0.0003740785321429704,1.2694768130497378,0.05583476756343467,100.01100054249159,5.374537481117603e-6,15393.552824699427
20,19.50594890607897,0.0003165412295680896,1.2716930340416928,0.04725248328154709,100.01100042240175,4.542378469196695e-6,15388.080123564578


==> plots/preconditioner-test/errors/errors_IP_000_8.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,20.442961726149,0.10572733882435131,0.59622473161036,24.28015157599709,100.01026724442183,0.0008398537428530161,25146.945149823092
2,19.367550325898417,0.021667409798213553,0.663034936201774,4.912638685424188,100.0104230655388,0.00019878460859461267,24019.04222614403
3,19.24479224442208,0.008836776106368939,0.6871017025841781,1.697201769250741,100.01060090439117,0.00011318994319354375,23629.15566853726
4,19.209704638962666,0.005268775541832665,0.6994198463600714,1.010186138518528,100.01065751856811,6.445176693260085e-5,23453.952364926903
5,19.19193510617078,0.003974995624607776,0.7083003570511242,0.8105872514114629,100.01066966683847,4.014700530302617e-5,23352.71557186316
6,19.17976718178564,0.0033742158688518493,0.7160155094061316,0.7023606501374454,100.01066745211348,3.61282992781542e-5,23280.953309005665
7,19.170277851524872,0.0030096931886957347,0.7232188562554402,0.6241688427798394,100.01066121813506,3.393122219563782e-5,23222.32742132682
8,19.16247435588656,0.002740548474840995,0.7301167029481529,0.5636809255827332,100.01065439144121,3.152667071015802e-5,23170.19324434048
9,19.15590124977559,0.002520301433095942,0.7367844951527265,0.5147660435721292,100.0106480260165,2.9125288185050113e-5,23121.686913923044
10,19.150290148959254,0.0023314512325963324,0.7432553109101177,0.4743699297707022,100.01064237468356,2.6849292512926004e-5,23075.54187989323
11,19.145456284587908,0.002165923727791701,0.7495459892246804,0.4408987025095699,100.01063743201763,2.4744555352756992e-5,23031.19626560442
12,19.14126199167693,0.002019044847975949,0.7556656394453908,0.41306422377673374,100.01063312034145,2.2816460245406178e-5,22988.403713390067
13,19.13760066846867,0.0018875918304206666,0.7616189624417471,0.38926484842913966,100.01062935140543,2.1067206806862915e-5,22947.057487612838
14,19.13438801355824,0.0017691126539063668,0.7674079203410699,0.3681219526005872,100.01062604500599,1.9481138283539146e-5,22907.109814408013
15,19.13155641833377,0.0016616543188315883,0.7730327844611516,0.34881427539313764,100.01062313303231,1.804253115808563e-5,22868.535117317297
16,19.129051044311698,0.0015636302725777036,0.7784928747363301,0.330892296978506,100.01062055890957,1.6737099273494982e-5,22831.31379006661
17,19.126826954878986,0.0014737401940688375,0.783787098832324,0.31409916961458645,100.01061827583777,1.5551540054697943e-5,22795.42557011107
18,19.12484697104604,0.0013909131949363946,0.7889143404317314,0.2982769039951251,100.01061624500025,1.4474344093795555e-5,22760.84731216541
19,19.12308004811007,0.0013142640875215279,0.7938737285805058,0.28332041227004107,100.01061443399068,1.34918280300933e-5,22727.552680745845
20,19.121500035899242,0.0012430584764028909,0.7986648133469985,0.26915431823496744,100.01061281555185,1.2593874487654144e-5,22695.512591607072


==> plots/preconditioner-test/errors/errors_IP_099_1.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,35.516954355719434,0.10452642941906465,1.8993264559828367,8.922457412106876,100.01931015583985,0.001975614987449844,8351.694952057014
2,34.67612900215413,0.014287120109147393,2.0640635438399073,1.1895662368528317,100.01930600156065,0.0002832307856756311,7963.513357812489
3,34.641035527345814,0.0033151582108901954,2.1003619933280087,0.2621089939962618,100.01949164804572,6.834204310796066e-5,7883.892047566951
4,34.638671824173265,0.0009055852572026508,2.1092012226207713,0.07266778840623878,100.01955941269918,1.7901290791183522e-5,7865.443720644946
5,34.63847825905711,0.00026414817677109344,2.111492156742611,0.021618537285181212,100.01958137200236,4.998672413186744e-6,7860.751690691194
6,34.63846125446705,7.877563551925317e-5,2.1121185523746853,0.006494152178533558,100.01958823296154,1.4664434535571758e-6,7859.477375687162
7,34.638459726907364,2.3655168700857886e-5,2.1122963284553427,0.0019553946080623115,100.01959034104493,4.4183458292046396e-7,7859.116139819551
8,34.63845958874529,7.118193665105365e-6,2.112348007358957,0.0005890692937178038,100.01959098313651,1.3293718170714897e-7,7859.011028606405
9,34.6384595762229,2.143339576043821e-6,2.112363252354844,0.00017745670958360188,100.01959117777002,3.9992993694504264e-8,7858.979975143944
10,34.638459575087815,6.455019918912938e-7,2.1123677889451553,5.345642903509544e-5,100.01959123660853,1.2036673546766963e-8,7858.970721635978
11,34.63845957498463,1.9441545235591693e-7,2.1123691458414324,1.6102301395965466e-5,100.01959125436797,3.623000788266495e-9,7858.967950974448
12,34.638459574974654,5.8556126576448887e-8,2.112369552891037,4.850213464025843e-6,100.01959125972297,1.0906825442802415e-9,7858.967119189681
13,34.63845957497412,1.7636668861488935e-8,2.1123696752085523,1.4609106110576443e-6,100.01959126133725,3.283912031193381e-10,7858.966869113287
14,34.63845957497472,5.312043757668212e-9,2.1123697120008043,4.400277745815603e-7,100.01959126182373,9.888601049112822e-11,7858.966793867158
15,34.63845957497398,1.5999522317119452e-9,2.1123697230739076,1.325354408272198e-7,100.01959126197023,2.9779179122613186e-11,7858.966771216086
16,34.638459574974355,4.818956074561044e-10,2.1123697264075876,3.991918122561765e-8,100.01959126201454,8.968048526014627e-12,7858.966764395854
17,34.63845957497395,1.4514403282073672e-10,2.112369727411412,1.2023473109116448e-8,100.01959126202776,2.7012836412154684e-12,7858.966762341985
18,34.63845957497417,4.371678607223667e-11,2.112369727713718,3.621434446700496e-9,100.01959126203192,8.146816554699399e-13,7858.966761723445


==> plots/preconditioner-test/errors/errors_IP_099_16.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.015555434389782,0.0016497566345800465,0.550410590213823,0.5585115666154216,100.01048694746888,7.3816027221451655e-6,32773.31284026371
2,19.008288249661977,0.0002109438842612244,0.5940288964530648,0.0638258583764455,100.0104991658204,1.4981126290891655e-6,31917.196293516456
3,19.007129860511593,9.134721072349679e-5,0.6157502024059612,0.028081249779625297,100.01049809812412,6.30505549395477e-7,31529.26047493378
4,19.006891283288873,4.192818966922524e-5,0.626459468965006,0.012994470718952045,100.01049785929509,2.7023203047482625e-7,31346.67180825957
5,19.00684004143805,1.947909707927316e-5,0.6316126653960288,0.006058777610759044,100.01049780789599,1.2220496169168538e-7,31261.038971376947
6,19.006828933255242,9.074531961642621e-6,0.6340560251216357,0.002826556846918486,100.0104977967542,5.697909448432181e-8,31220.997868314305
7,19.006826520039887,4.230181002641091e-6,0.6352051638370139,0.0013184129427811148,100.01049779433399,2.677146895835314e-8,31202.3053298504
8,19.006825995511157,1.9722400487860876e-6,0.6357433116120726,0.0006148475452770844,100.0104977938082,1.254328491073764e-8,31193.585584844444
9,19.00682588148809,9.195520092897246e-7,0.635994777321352,0.00028670637084128955,100.01049779369384,5.8625462262540395e-9,31189.51926797989
10,19.006825856699514,4.2874251892970663e-7,0.6361121523180766,0.00013368503827964037,100.01049779366771,2.736709220352296e-9,31187.62323875922
11,19.00682585131135,1.999022581146531e-7,0.6361669084020631,6.233271116394427e-5,100.01049779366309,1.2767527868273731e-9,31186.739202411572
12,19.006825850140658,9.320496695278702e-8,0.6361924454084724,2.906318411026531e-5,100.01049779366308,5.95462318342399e-10,31186.3270196275
13,19.00682584988496,4.345707226064153e-8,0.6362043536777522,1.3550877298283384e-5,100.01049779366204,2.776754104427681e-10,31186.13483936146
14,19.006825849829234,2.0261980022968523e-8,0.6362099063013046,6.318153821621611e-6,100.01049779366254,1.2947637406668377e-10,31186.045235191512
15,19.0068258498171,9.447204374101823e-9,0.6362124953099066,2.9458613241100617e-6,100.0104977936605,6.037087496579829e-11,31186.003457127048
16,19.006825849815176,4.404785252951339e-9,0.636213702461254,1.3735168329237086e-6,100.01049779366114,2.8148788855375528e-11,31185.983978026066
17,19.006825849815133,2.053743402060611e-9,0.636214265303223,6.404061288774491e-7,100.01049779366188,1.3124862308089291e-11,31185.974895851814
18,19.006825849814536,9.575636093934284e-10,0.6362145277308523,2.9859109089310864e-7,100.0104977936627,6.119549311733863e-12,31185.97066126564
19,19.0068258498148,4.4646687096156983e-10,0.6362146500886692,1.3921885783880612e-7,100.01049779366218,2.85360624019404e-12,31185.968686878656
20,19.006825849814703,2.081664437705474e-10,0.63621470713839,6.491108221802011e-8,100.01049779366018,1.3311018953743314e-12,31185.967766314672


==> plots/preconditioner-test/errors/errors_IP_099_2.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,21.128009973113652,0.020433623728602385,1.8049164045643258,2.589152926815868,100.01227799905962,0.0002225111456186712,10554.412390576419
2,21.03944258387998,0.0011918237972371355,1.870837867175366,0.13820365751859356,100.01257777535336,1.7042997956351336e-5,10171.203650010075
3,21.03884675721588,0.00010609993257059533,1.8761623965063627,0.011733441560399469,100.01260558996108,1.7107235670277277e-6,10140.558950150566
4,21.038841714268244,9.885265450687779e-6,1.876638190812448,0.001086338955022989,100.01260796155509,1.6297074242888065e-7,10137.870081952447
5,21.038841669818602,9.317650950857088e-7,1.8766820465760987,0.00010228263178883579,100.0126081687136,1.539386748627969e-8,10137.624737935806
6,21.038841669421075,8.823702736185712e-8,1.8766861380227353,9.682631438998033e-6,100.01260818722926,1.4541271242674014e-9,10137.601962757124
7,21.03884166941807,8.373771295196057e-9,1.876686522093171,9.186893438304245e-7,100.01260818891335,1.3757861516694447e-10,10137.599829868324
8,21.03884166941754,7.954743405359362e-10,1.8766865582867744,8.725699089670385e-8,100.01260818906833,1.3033268908557716e-11,10137.599629096123
9,21.038841669417547,7.560289624256456e-11,1.876686561706684,8.291777970115852e-9,100.0126081890827,1.2364276269494212e-12,10137.599610135492


==> plots/preconditioner-test/errors/errors_IP_099_31.41.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,18.990047642331305,0.0013606572906241668,0.3580828398731305,0.6355010745999377,100.01046370849804,4.598573306708336e-6,47064.456854255244
2,18.98501331276835,0.00018181193269894185,0.3794457236253808,0.07200725853413648,100.01047587497837,1.1927115163221091e-6,46139.57121644034
3,18.983510831757435,0.00011126856932428412,0.39587833557984564,0.04685673258031253,100.0104744750663,6.335739386464923e-7,45539.26297882128
4,18.982822332344607,7.724389837868905e-5,0.4091130338302417,0.03325139394459573,100.01047379769355,4.0410813777203014e-7,45098.091866543844
5,18.982465732868206,5.609685440667865e-5,0.4196442973349946,0.02436933766703328,100.01047344675654,2.777858608971062e-7,44764.00974773001
6,18.982272063182947,4.1487789025928454e-5,0.4278890346630293,0.018088670110044,100.01047325647536,1.9933902561941608e-7,44508.67446049144
7,18.98216480983809,3.091767834524804e-5,0.4342553275773653,0.013490576648459082,100.01047315140498,1.4467320491595714e-7,44313.29902256611
8,18.982104929204002,2.3114412930516528e-5,0.43912105280330865,0.010090308155337513,100.01047309299707,1.0686284786232125e-7,44164.0904788639
9,18.98207138467746,1.730369063297558e-5,0.4428134015515267,0.007555182750752928,100.01047306047772,7.941514279519168e-8,44050.46619043454
10,18.982052567685113,1.2960823069514131e-5,0.4456019032804014,0.005659527652177378,100.01047304238968,5.920264792291796e-8,43964.19193604671
11,18.9820420065079,9.710048699330393e-6,0.44770120657600093,0.004240408596381059,100.0104730323538,4.429549449458392e-8,43898.8558274148
12,18.98203607778111,7.2752265615239665e-6,0.44927848547017646,0.0031773887332100406,100.01047302680985,3.3166871332701575e-8,43849.48602652378
13,18.98203274934227,5.451104941397254e-6,0.45046206583646803,0.0023808938557873544,100.01047302376378,2.484745754982587e-8,43812.24867513754
14,18.982030880694214,4.084384550985402e-6,0.4513495385826598,0.001784049025268149,100.01047302210326,1.862197483715189e-8,43784.20336491524
15,18.982029831596318,3.06034055613648e-6,0.4520146817170727,0.0013368065792406323,100.01047302120674,1.396026640121395e-8,43763.105576888134
16,18.98202924261031,2.293048258722356e-6,0.45251306322700297,0.0010016733285754084,100.01047302073488,1.0467960526172604e-8,43747.248736064
17,18.982028911943207,1.7181340394766507e-6,0.4528864392102478,0.0007505517367187519,100.01047302049169,7.850918928853368e-9,43735.33942879836
18,18.98202872629868,1.287365128212858e-6,0.4531661430021263,0.0005623846540354532,100.01047302036878,5.88936353851377e-9,43726.39987718321
19,18.982028622073447,9.646014662267787e-7,0.45337566732572615,0.0004213914946685667,100.0104730203144,4.418881552337162e-9,43719.6924023548
20,18.98202856355871,7.227637895307547e-7,0.4535326179363001,0.0003157465455183698,100.01047302029018,3.3163853607742766e-9,43714.66134502889


==> plots/preconditioner-test/errors/errors_IP_099_4.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.51748431776744,0.005798190759495186,1.2253892067456222,0.998537262808525,100.01093616126683,4.758280561880187e-5,15618.906176777811
2,19.50584107258721,0.0002633930257868147,1.274726914059754,0.04258074244658183,100.01099896999466,3.5531448928649567e-6,15384.310108799973
3,19.505684233837602,3.971546276758128e-5,1.2823288635682992,0.006097101617954729,100.01100009846193,5.550241811702605e-7,15361.358994107575
4,19.505680143996397,6.492343055093483e-6,1.2835847054944993,0.0009765095309619398,100.01100011911471,9.191549549258937e-8,15357.988949158596
5,19.505680033985527,1.0654614698464029e-6,1.2837916400045737,0.0001594595523204334,100.01100011949869,1.515185960032639e-8,15357.448911724183
6,19.50568003102123,1.7489082204109414e-7,1.2838256483808694,2.6144255529767795e-5,100.0110001195051,2.4902876982757505e-9,15357.360750241509
7,19.505680030941708,2.87079171490633e-8,1.2838312325838896,4.2903486845549246e-6,100.01100011950531,4.089117378036633e-10,15357.346297390553
8,19.50568003093964,4.712340754223094e-9,1.283832149294446,7.042053119354779e-7,100.01100011950544,6.712735922675961e-11,15357.343925719899
9,19.505680030939388,7.735206155001571e-10,1.2838322997735585,1.1559186227331098e-7,100.0110001195044,1.1019851697824379e-11,15357.343536444308
10,19.505680030939562,1.2697184393965398e-10,1.2838323244744922,1.897395940134817e-8,100.01100011950464,1.8087198405680738e-12,15357.343472546827
11,19.505680030939153,2.0842261990564644e-11,1.2838323285291315,3.11442224067428e-9,100.01100011950619,2.973177259946169e-13,15357.34346205845


==> plots/preconditioner-test/errors/errors_IP_099_8.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.11525181757114,0.002510837881276993,0.8382124004869167,0.6080988664163111,100.01057720247157,1.511870413933698e-5,22589.905276926107
2,19.107586174831873,0.00020368447944173738,0.8853664891972276,0.04447909659633575,100.01059838641969,2.045234812633745e-6,22124.085690236123
3,19.107232282967523,4.756011696941768e-5,0.8973065104304322,0.010425186287505137,100.01059823140159,4.489302107002491e-7,22020.984207010133
4,19.107212147287136,1.1409003907418216e-5,0.9003226349747864,0.0025068348934416027,100.01059821247311,1.0177997208926648e-7,21996.4538891909
5,19.10721098129458,2.7480700678784883e-6,0.9010664925162436,0.0006039225697793333,100.01059821129655,2.4799491793459083e-8,21990.588087300588
6,19.1072109135743,6.62386935438637e-7,0.9012476644533373,0.00014554533410463495,100.01059821122689,6.041983025006914e-9,21989.18012929903
7,19.107210909638674,1.5967910526455049e-7,0.9012915355233221,3.508205494895226e-5,100.0105982112245,1.4631849620805326e-9,21988.841407078107
8,19.107210909410167,3.8494038242561966e-8,0.9013021318465954,8.45677857435471e-6,100.01059821122276,3.53414630893667e-10,21988.75982540134
9,19.10721090939705,9.27983855469305e-9,0.9013046883918897,2.038638980282143e-6,100.01059821122418,8.526784833762235e-11,21988.740166115225
10,19.10721090939555,2.2371118853178884e-9,0.9013053049134445,4.914532758385223e-7,100.01059821122197,2.0562607172536218e-11,21988.73542760413
11,19.107210909395423,5.393059478169283e-10,0.9013054535608456,1.1847505978165816e-7,100.01059821122206,4.957756427614868e-12,21988.73428536169
12,19.107210909396308,1.3001180713288392e-10,0.9013054893977481,2.8560837299893872e-8,100.01059821122077,1.195155086008981e-12,21988.734010006483
13,19.10721090939645,3.134241356482753e-11,0.9013054980372599,6.885721864395501e-9,100.01059821122323,2.8888003100746573e-13,21988.73394362747


==> plots/preconditioner-test/errors/errors_IP_100_1.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,35.499253250795086,0.10336431498219587,1.9014879770553368,8.825406747607241,100.01930510976206,0.0019512636217527872,8347.242945683072
2,34.67472746543137,0.014007055870833306,2.0649749827826014,1.1659190179461627,100.01931035398036,0.0002777512631047252,7961.556073150027
3,34.64089871452426,0.0032238616499719046,2.1006950511063502,0.254873336662339,100.01949416686693,6.64400685051747e-5,7883.204310212768
4,34.63865716972104,0.0008734850634085469,2.109315545321788,0.07011560895207482,100.01956050543734,1.7256427899597915e-5,7865.210402616855
5,34.638476669280784,0.00025262825873915973,2.1115310343198495,0.020679101520113576,100.01958179770442,4.778328057175596e-6,7860.672689322574
6,34.63846108475634,7.468606584390121e-5,2.1121317337544934,0.006157465925093074,100.01958838930678,1.390436157988617e-6,7859.450600626734
7,34.63845970916056,2.223032623712601e-5,2.112300779557729,0.0018376732848972214,100.01959039636493,4.152213615160605e-7,7859.107087379328
8,34.638459586923354,6.63049582031934e-6,2.1123495015408613,0.0005487182640339695,100.01959100221755,1.238253776181253e-7,7859.007985047149
9,34.63845957603878,1.978872995657325e-6,2.1123637504177264,0.00016384113402383263,100.0195911842315,3.6923373913921864e-8,7858.978959210592
10,34.6384595750693,5.907085283398936e-7,2.112367953753508,4.8919017861594606e-5,100.01959123876581,1.1014682610444027e-8,7858.970385107792
11,34.63845957498306,1.7634146344872816e-7,2.1123691999902805,1.4605381864333177e-5,100.01959125507994,3.286119376610941e-9,7858.967840322875
12,34.6384595749752,5.2643379288552006e-8,2.112369570565007,4.360467888949446e-6,100.01959125995629,9.805359857395501e-10,7858.967083055233
13,34.63845957497427,1.5715769138915814e-8,2.112369680942833,1.3017970131614623e-6,100.01959126141328,2.926220377119648e-10,7858.966857385721
14,34.63845957497462,4.691680504253468e-9,2.112369713851317,3.8863974444468567e-7,100.01959126184828,8.73375816112798e-11,7858.966790081754
15,34.63845957497431,1.4006232989403325e-9,2.1123697236682277,1.1602365582278088e-7,100.01959126197775,2.6068813774315913e-11,7858.966770000141
16,34.63845957497429,4.1813318915937737e-10,2.1123697265976498,3.463725059560125e-8,100.01959126201682,7.781331134992797e-12,7858.966764006945
17,34.638459574974064,1.2482683934755753e-10,2.1123697274719637,1.0340414106186583e-8,100.0195912620285,2.3243629243552277e-12,7858.966762218081
18,34.638459574974405,3.7264889134644364e-11,2.112369727732948,3.086959450158879e-9,100.01959126203239,6.941114349956479e-13,7858.966761684122


==> plots/preconditioner-test/errors/errors_IP_100_16.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.00726340026518,0.00025732232012176513,0.6158833863755688,0.08897055017816435,100.01049550376607,1.07426266704749e-6,31615.61872718072
2,19.006830459838422,1.1327042241739019e-5,0.6337545848705762,0.003477736822276749,100.01049779634297,7.868641785369057e-8,31230.414924584293
3,19.00682590622568,1.2301875897467109e-6,0.6359289152600827,0.00038198986949657403,100.01049779371627,7.869173188068679e-9,31190.783437832593
4,19.006825850514083,1.3679182743896377e-7,0.6361823463486544,4.2600949129763904e-5,100.01049779366085,8.599646134088701e-10,31186.49841498083
5,19.00682584982392,1.5252882206858925e-8,0.6362111189859976,4.754180831864507e-6,100.01049779366295,9.643016940508176e-11,31186.02601211082
6,19.006825849814344,1.7013650226777688e-9,0.636214350213975,5.304460168284885e-7,100.01049779366096,1.0829809271584168e-11,31185.97353981963
7,19.00682584981412,1.897858757226221e-10,0.6362147115611557,5.917631408812155e-8,100.01049779366107,1.211530875622202e-12,31185.967695521875
8,19.006825849813552,2.1170682533225454e-11,0.6362147519066269,6.601368328443754e-9,100.01049779366103,1.3572476476042539e-13,31185.967043951776


==> plots/preconditioner-test/errors/errors_IP_100_2.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,21.114034220113872,0.018713247512426746,1.8109658501603805,2.372776263984166,100.01230052846977,0.00020297843874828947,10521.621183390545
2,21.039270711940585,0.0010063269039290671,1.8717489189540597,0.1166046075537428,100.0125824680703,1.4423528723661594e-5,10165.994340787265
3,21.03884474280607,8.244323402357473e-5,1.8762793522989418,0.00911588289432141,100.01260617171698,1.3301316169334054e-6,10139.898475309592
4,21.03884169233334,7.065060665897753e-6,1.8766520003912284,0.0007763963991542658,100.01260802672465,1.1648675257713847e-7,10137.792837937157
5,21.03884166959084,6.124446424476766e-7,1.8766835950053793,6.72295508731627e-5,100.01260817571537,1.0117554627431247e-8,10137.616119065891
6,21.038841669418655,5.333573333159704e-8,1.8766863058305303,5.852727501773881e-6,100.01260818796449,8.788368921486267e-10,10137.601030885227
7,21.038841669417614,4.654571991034851e-9,1.8766865398528025,5.106512155895711e-7,100.01260818898943,7.646178135090054e-11,10137.599731354214
8,21.03884166941789,4.065993032993674e-10,1.876686560133965,4.460040750384046e-8,100.01260818907649,6.6611716142972455e-12,10137.599618855129
9,21.038841669417742,3.553529316938809e-11,1.876686561896277,3.897458540337529e-9,100.01260818908372,5.811462422400382e-13,10137.599609084691


==> plots/preconditioner-test/errors/errors_IP_100_31.41.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,18.982144088822697,6.700140354426412e-5,0.43958879161103726,0.03247674710449786,100.01047242771767,1.9962593028985933e-7,44310.366197065276
2,18.982029696554104,2.9657452822330183e-6,0.4522555236907434,0.001287042347926711,100.01047302089394,1.4653353898330668e-8,43762.51993186203
3,18.9820285033269,3.2085875805859575e-7,0.4537988520279934,0.0001399982512313669,100.0104730202886,1.5051360019446847e-9,43706.387509460066
4,18.982028488820283,3.5572751299119693e-8,0.45397808719207605,1.5533399353799855e-5,100.01047302031908,1.6478682307585757e-10,43700.34495226538
5,18.982028488641213,3.955555702881652e-9,0.45399835489127693,1.7276977471539465e-6,100.0104730203242,1.840068375447146e-11,43699.68093533219
6,18.982028488637983,4.403532238855889e-10,0.4540006198796596,1.9228296425842327e-7,100.01047302032445,2.089856065978779e-12,43699.60739968361
7,18.982028488638367,4.922358213523882e-11,0.45400087138783213,2.143772747772666e-8,100.01047302032298,2.4456825453711417e-13,43699.59923317177


==> plots/preconditioner-test/errors/errors_IP_100_4.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.512266626656437,0.004246019968277856,1.2396062106363577,0.731303830038616,100.01095203199161,3.4620547248316016e-5,15555.340510008453
2,19.505733881539705,0.0001509360108635768,1.2785579084088758,0.024392603739822882,100.01099947254946,2.0464409775655668e-6,15372.907996299038
3,19.50568084874893,1.7507438960524132e-5,1.2831688649705943,0.0026815452595181284,100.01100011036837,2.4505514989447974e-7,15359.111977235389
4,19.50568004369243,2.1804270828628666e-6,1.2837491494055908,0.0003276871531690181,100.01100011937156,3.089143368883995e-8,15357.560121298755
5,19.505680031138514,2.724225497317007e-7,1.2838219250875247,4.076158604913122e-5,100.01100011950335,3.8751004072246076e-9,15357.370417058715
6,19.505680030942244,3.4042026733001424e-8,1.283831028875352,5.088565994407649e-6,100.01100011950521,4.847673373831185e-10,15357.346825292763
7,19.50568003093929,4.2539421956198555e-9,1.2838321668093011,6.357323832404421e-7,100.01100011950555,6.059475143871396e-11,15357.343880436225
8,19.505680030939686,5.315793844980004e-10,1.2838323090168156,7.943791901620506e-8,100.01100011950538,7.572331650607111e-12,15357.343512534346
9,19.505680030939335,6.642717337708078e-11,1.2838323267875769,9.926437448260612e-9,100.01100011950581,9.461320615855584e-13,15357.34346656351


==> plots/preconditioner-test/errors/errors_IP_100_8.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.108904547836154,0.001035230101452459,0.8719793365215138,0.2531066924531574,100.01058845827177,6.084325297113605e-6,22282.21584858481
2,19.107228939501333,4.428100170245504e-5,0.8977754188811754,0.009701991563017447,100.01059819611248,4.392668389724408e-7,22018.892074299543
3,19.107211136607223,4.8954608963010215e-6,0.9008899536045609,0.0010744036578568409,100.01059821134699,4.521130395063189e-8,21992.065552745913
4,19.107210912295525,5.519444663364436e-7,0.9012577164303758,0.00012128886602034374,100.010598211225,4.9220162945395884e-9,21989.107200088714
5,19.10721090943308,6.23855100995022e-8,0.9013000614556234,1.3708581113315379e-5,100.0105982112225,5.668368552314007e-10,21988.77598074642
6,19.10721090939696,7.053844792445065e-9,0.9013048841348593,1.5497972853489439e-6,100.0105982112232,6.45591913261967e-11,21988.738671832965
7,19.107210909395757,7.976090492930333e-10,0.9013054309846998,1.7522862041972059e-7,100.0105982112231,7.320644090924588e-12,21988.734459293642
8,19.10721090939559,9.019001992022683e-11,0.9013054928862854,1.98131880301893e-8,100.01059821122179,8.287814878826794e-13,21988.733983223392


==> plots/preconditioner-test/errors/errors_LOPCG_000_1.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,37.265475967912266,0.5221112207696518,1.7417123834722108,25.86190856036386,100.0200795070133,0.04291849304186828,8614.182010001114
2,34.73130830813778,0.1020227810570212,2.0575165412460414,5.4929304557462055,100.01912735711066,0.008955190648775042,7915.186670805144
3,34.643218602628245,0.02263574895999661,2.111210842473178,1.2736273259882838,100.01946623513373,0.003542452645601716,7863.296926510699
4,34.638517814150035,0.0038221251775858527,2.1130720385563357,0.21496140982718984,100.01958439947751,0.0009678616717473869,7859.039835597767
5,34.638459998159114,0.00025638184445940146,2.1124584820787815,0.01462580036038173,100.01959065236888,9.072937124164106e-5,7858.965111986276
6,34.63845958153543,4.2010947687626086e-5,2.11237489077158,0.0023145371634273053,100.01959122261458,1.7525883474613785e-5,7858.966439970743
7,34.63845957501477,2.842483364266433e-6,2.1123699902369903,0.00014992134352152933,100.01959126302724,1.417004927560181e-6,7858.96662272282
8,34.6384595749745,2.9196574233848003e-7,2.1123698039978676,1.532943550716713e-5,100.01959126247881,1.6491139937652166e-7,7858.966712067828
9,34.63845957497443,2.3098562348507583e-8,2.112369743260621,1.2032396427581337e-6,100.01959126217828,1.4000487560082708e-8,7858.966740969483
10,34.638459574974675,5.4405132435034245e-9,2.112369728335678,2.695265804571428e-7,100.01959126205918,3.4957628944343178e-9,7858.966756956441
11,34.638459574974426,1.1329534514228377e-9,2.112369727799293,5.592290285515687e-8,100.01959126203408,7.70624114868057e-10,7858.966761323836
12,34.63845957497439,5.24199003880095e-11,2.112369727840525,2.5831157413253904e-9,100.01959126203354,3.7248309471549224e-11,7858.966761456098


==> plots/preconditioner-test/errors/errors_LOPCG_000_16.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.96190463829291,0.30280979569021155,0.41328794935619745,47.18441147638164,100.01003423650816,0.008561289954496924,35677.414079569426
2,19.120355497102146,0.04408699258187195,0.4646315921154877,7.359895457158148,100.01052040792064,0.001435561876683652,33992.609510643975
3,19.07710121261367,0.023085579501665843,0.4748528510974006,4.234995619550957,100.01063343807819,0.0012538192053055666,33786.236981930495
4,19.055222538388655,0.025421255196172075,0.4790584830786811,4.8644658084410715,100.01052808441644,0.0018626249291237005,33562.19030735667
5,19.036385853293375,0.01482895340492021,0.4925070491796934,2.897064218545264,100.01048545978438,0.0014591113182697692,33188.34573179412
6,19.029487439932012,0.00994179878339371,0.502401794054685,1.962943808858293,100.0105413299973,0.0012116448100696576,32982.843336153885
7,19.022362850462454,0.01837818395466455,0.5134611928025229,3.646037382935541,100.01052312151462,0.0025996690686034027,32679.206262017662
8,19.017822878291547,0.007126381507615731,0.5251601825170678,1.4255330951167522,100.01049724266022,0.0011297966115984314,32412.93714003628
9,19.01525494514428,0.0076625434824446744,0.5369467929356455,1.5383839804650747,100.01051419061955,0.0013934194144317737,32226.04042445188
10,19.01207787462271,0.009042676454775616,0.5517942899483588,1.7712453016722454,100.01051077814493,0.0018521493669498852,31933.108519669444
11,19.010761775262065,0.005517505022528004,0.5612426455541477,1.0917510595762825,100.01049596213213,0.0012022237498164278,31787.36525667587
12,19.009427997263554,0.007657187849684865,0.5757891296769548,1.5337434127753236,100.01050176750803,0.0017873874097753685,31616.991912582907
13,19.008275411993562,0.004601715262282303,0.5901260260357266,0.9071912098102629,100.01050439664535,0.001147051211784066,31443.254308365693
14,19.007829283527872,0.003407419572811715,0.5982647499440995,0.6746683009836304,100.01049455012634,0.0008959042771822158,31368.32030842854
15,19.007236491343466,0.0034156122730749985,0.614204922610412,0.6745608058111383,100.01049740588066,0.0009828281107510002,31258.792826207195
16,19.007005788190398,0.002255023029432424,0.6226613866959678,0.44299872675150004,100.0105004693645,0.0006820564963195764,31212.349642060166
17,19.006913336945455,0.0023774242664303486,0.6280201559718637,0.4670512719393366,100.0104958601584,0.000738519683056927,31193.31872645511
18,19.006840286488156,0.0010868065613105068,0.6341220053006612,0.21434728631673686,100.01049658793812,0.0003512136212242867,31177.741173592836
19,19.00682875073099,0.0002764444518655022,0.6356853033237857,0.054606194081924554,100.01049836740718,9.390193580632598e-5,31175.366155835996
20,19.00682681969731,0.00017299571376881828,0.6363188443716281,0.03393378115493323,100.01049763906107,6.183985227891558e-5,31175.339496115488


==> plots/preconditioner-test/errors/errors_LOPCG_000_2.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,23.852401278689232,0.4363407453714971,1.4280763886343444,26.514042001758927,100.01239818532771,0.02941541679665037,12013.489967359685
2,21.214664399740993,0.11806422542722028,1.8092512491852126,7.895984688992136,100.01242640960393,0.00788557905602609,10374.128193999853
3,21.04290123428554,0.023041270764860844,1.8755720652426784,1.6033003805939765,100.01262923880036,0.00335347456933269,10145.40918650207
4,21.038969177404923,0.003455463482805938,1.8762956988865744,0.24589640851737302,100.01261663301145,0.0007136784598611038,10137.897912211012
5,21.038843948564725,0.0006352915724011866,1.8766871183620404,0.04467376014844978,100.0126090818243,0.0001756480303139416,10137.592952534611
6,21.038841699426822,7.475652941493626e-5,1.876709998582928,0.005285695734807959,100.01260823558913,2.490387033871836e-5,10137.596302617798
7,21.038841669609468,6.254147284894206e-6,1.8766891084710513,0.00043157134379656127,100.0126081869418,2.5453447032087496e-6,10137.598004814232
8,21.038841669419575,6.647479795640878e-7,1.8766866932270898,4.5843885972793707e-5,100.01260818911584,3.041224437533947e-7,10137.598992767442
9,21.03884166941789,5.156524057207084e-8,1.8766865992384223,3.4851650496931625e-6,100.01260818925488,2.587835677713736e-8,10137.599353082232
10,21.03884166941777,1.9033395496682454e-8,1.8766865672452515,1.2781900006580125e-6,100.01260818911348,1.0474462935135438e-8,10137.599593589648
11,21.038841669417636,1.4430947214704405e-9,1.876686562347553,9.641033610487777e-8,100.01260818908716,8.501716840291287e-10,10137.599608051962
12,21.038841669417675,1.5174768165261786e-10,1.876686562080312,9.985971412539716e-9,100.01260818908428,9.461586624858603e-11,10137.599608206678
13,21.038841669417884,1.1722008495666921e-11,1.876686562063718,7.642667103428249e-10,100.01260818908419,7.74865577517908e-12,10137.599608170416


==> plots/preconditioner-test/errors/errors_LOPCG_000_31.41.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.773611709556715,0.29053117713129845,0.2907849569001087,62.99138227316094,100.00995083227573,0.005969534239077302,50239.796717331454
2,19.05964340796616,0.03527247582346661,0.32411695417387426,8.48585005442869,100.01044929985709,0.0009060793940009049,48243.489379977116
3,19.03039477092618,0.02254141353865457,0.3308053346126403,5.759527472102661,100.01058582072125,0.0008829086849191099,48044.85318842956
4,19.013087980062306,0.01749927711034211,0.3313365106739798,4.690263160861733,100.01051781829386,0.0009651762439721928,47791.73081688219
5,19.005483550955805,0.009820424164877533,0.3340006538874669,2.6781667458758713,100.01046804397048,0.000698989735603195,47599.24233856023
6,19.00001782591608,0.010474400338537162,0.33918524695354846,2.9011525399709237,100.01050641090646,0.0009471361340775719,47384.72683993645
7,18.995813567697596,0.01081137065970763,0.3414427710067615,3.0435746694587396,100.01049919330039,0.0011226771900689552,47139.09730909076
8,18.993847516273537,0.006012754935919489,0.3440693980505813,1.701642891438067,100.01047538192643,0.0006890672746168336,46988.0092159661
9,18.99120703563971,0.006729041271226986,0.3498039554779254,1.9086367127187869,100.01048033081574,0.0009280018464068323,46720.00887696949
10,18.98970267339087,0.00534391527005459,0.3522040998724519,1.5011089846193213,100.0104866069879,0.000817503693606793,46522.055648773836
11,18.988767042258733,0.006502006456050847,0.3552633518937844,1.8506947810853807,100.01047453263172,0.0010571988247439204,46375.70982444589
12,18.987305894544956,0.005116066248558903,0.36086754347515093,1.4865163987667944,100.01047412040809,0.0009109330224421351,46094.42973013702
13,18.98672193996161,0.004118289059886861,0.36342005792958854,1.1829852180072575,100.01048241111914,0.0007730703108493565,45960.90418074391
14,18.985970681261392,0.004418474489058059,0.36783820350060986,1.2492311476968865,100.0104746394501,0.0008926258955075292,45764.242197269734
15,18.985242102877443,0.002906955187359052,0.3726241336072035,0.8418875754828997,100.01047375849541,0.0006453464891012435,45539.98676085476
16,18.984884608600613,0.0043142790286858955,0.37598263478317645,1.2505229717623536,100.01048080282635,0.0010017043655116198,45415.39834279455
17,18.98430645829147,0.004894755130232187,0.3816039715090228,1.4209780155362937,100.01047294977747,0.0011827737854891954,45186.64887987027
18,18.98401258477837,0.0026817995830261798,0.3848753762357689,0.7799800737947173,100.01047304982272,0.000667522617227478,45055.932905786474
19,18.983708724319374,0.0030398863091307725,0.38949063037456216,0.8791211434055117,100.01048115031784,0.0007929395827741028,44908.60578075298
20,18.983344338798464,0.0020144129157506968,0.39519605458896256,0.5783739736297773,100.01047173996945,0.0005649722026806529,44711.27279753284


==> plots/preconditioner-test/errors/errors_LOPCG_000_4.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,21.227876114718573,0.3604170870227165,0.8986183142602773,29.392718800304433,100.01080584952916,0.018810631997571405,17417.569848252555
2,19.687069551720846,0.08175626150317997,1.070846281636886,7.164901732282653,100.0110949577324,0.004205940803314145,15915.237374632818
3,19.557034476957295,0.03269953586533276,1.13161185854364,3.147814649490539,100.01114303322248,0.0032035034460560765,15621.240783925514
4,19.522456063814978,0.028640712761014306,1.1976811142571453,2.7543658990324014,100.01098586404636,0.0038079841556185067,15475.332749436177
5,19.50741615694867,0.011127071347820407,1.2689517702184379,1.1034500991841518,100.01096994640083,0.001972031550553309,15372.591824159734
6,19.505706904546,0.0023016349377400183,1.2837555258239617,0.2250921219918804,100.01099917315453,0.0005515672270224833,15357.399822803349
7,19.505680504666607,0.00021960632685046798,1.2838400609699394,0.021660319139219286,100.01100031904132,6.31059295796693e-5,15357.197028371553
8,19.505680046647043,4.044119929213996e-5,1.2838567951777002,0.003946577455468968,100.0110001726075,1.3502535064318516e-5,15357.23742511929
9,19.505680032717088,7.681428093367155e-6,1.2838614764395622,0.0007467838894715649,100.0110001198874,2.8688270348566688e-6,15357.2649661763
10,19.50568003173483,6.667350780050695e-6,1.283850964762719,0.0006515686533159926,100.01100011595014,2.600218422593064e-6,15357.2971919618
11,19.505680030987705,2.7007490747888123e-6,1.28383384318742,0.0002589108185686921,100.01100011985602,1.1457954740430034e-6,15357.342562187698
12,19.505680030940447,2.7547952586807457e-7,1.2838324992271024,2.6555819690145308e-5,100.01100011955756,1.3070771461454623e-7,15357.344519217018
13,19.505680030939647,1.3006404675105194e-7,1.2838323438097012,1.2420780466501532e-5,100.01100011948074,6.481539803075741e-8,15357.34366348289
14,19.505680030939626,1.4179160837055853e-8,1.283832323381469,1.3556415437567814e-6,100.01100011950608,7.503547385485313e-9,15357.34347943492
15,19.505680030939377,1.0506840868424561e-9,1.2838323242448073,1.0156297530662938e-7,100.01100011950643,5.917515815464375e-10,15357.34347314796
16,19.505680030939324,1.1320494040019087e-9,1.283832326221201,1.0688535588976926e-7,100.0110001195044,6.551462912213375e-10,15357.343467929602
17,19.505680030939505,3.941625646914368e-10,1.2838323290856215,3.709541506844791e-8,100.01100011950452,2.3932302168662434e-10,15357.34346052452
18,19.505680030939512,7.724886165093507e-11,1.2838323293031375,7.2261393822191334e-9,100.01100011950523,4.8333436699580373e-11,15357.343459974762


==> plots/preconditioner-test/errors/errors_LOPCG_000_8.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,20.338171720182093,0.32199069014829007,0.6001262022291441,36.036471679342974,100.01026385833404,0.012517321919959724,25020.837811410445
2,19.27944898945556,0.05816990260536749,0.6869344893253218,6.887032855372852,100.01069355702373,0.0023650010754203256,23525.396000112694
3,19.200766016149426,0.03011764584109583,0.7099709195859957,3.9592146097437757,100.0107759776023,0.002181763939358787,23258.182915777663
4,19.161122289922314,0.03524506086120887,0.7324590067816544,4.779643507455779,100.01060623717046,0.003475038937977042,22971.525651215627
5,19.129639851074245,0.01894149481426056,0.7773951995321534,2.6168166127774493,100.0105759556058,0.002482578804086007,22547.027903098187
6,19.119835458732407,0.011546549530802686,0.8058153758035725,1.6033707643110529,100.01063614892561,0.0018685109665337138,22356.359696708725
7,19.111635145615118,0.01838506823131118,0.846395471531401,2.5355639143775797,100.01060659193152,0.003463841181987602,22140.265565508107
8,19.108209026971323,0.005325926098646602,0.8748050195246659,0.7425650879118746,100.01059013818342,0.0011294375384229283,22023.403116871053
9,19.10751256554543,0.002983343946935859,0.8891996485498256,0.41212487177792384,100.01060132960846,0.0007214749932362996,21996.829752226167
10,19.107258946399718,0.0022425362753854448,0.8984700605930765,0.30266654723765746,100.01060038715603,0.0006004823400048147,21986.993921851892
11,19.107213029572623,0.00053055504290446,0.9013093499783726,0.07263889834175298,100.01059777631009,0.00015584129251842914,21985.550310092138
12,19.107211147322463,0.00010458703265080001,0.9015801976380254,0.014215050783820146,100.01059809219839,3.303959595525145e-5,21985.784577376737
13,19.107211052913517,3.0336094772661018e-5,0.9016039252486568,0.004145675159388913,100.01059824463897,1.0157166439234795e-5,21986.059058692903
14,19.107210997386677,5.150486360333023e-5,0.9015474024799895,0.007038196987880327,100.01059820678182,1.8414404862421885e-5,21986.98627957378
15,19.10721092083916,3.3424399611659596e-5,0.9013915673527337,0.004516497571319124,100.01059816804297,1.2896535891603696e-5,21988.5866852854
16,19.10721091451631,1.1536299071436655e-5,0.9013676698018518,0.0015665029030783057,100.01059821439698,4.562681916901149e-6,21988.706621669222
17,19.107210910837047,1.1953416603615626e-5,0.9013249717123819,0.0016253523465476157,100.01059823086226,4.9079994394800005e-6,21988.733702034497
18,19.107210909499862,2.5001402517095248e-6,0.9013040737095087,0.00033996882871626505,100.01059820925255,1.086836907285914e-6,21988.741336556603
19,19.10721090941708,8.908243625427135e-7,0.9013036380704197,0.00011991497443436424,100.01059821057623,4.0509848122841476e-7,21988.74268876539
20,19.107210909401736,5.831543160646748e-7,0.901304364402603,7.739303501051855e-5,100.01059821186598,2.743684212299567e-7,21988.741664039986


==> plots/preconditioner-test/errors/errors_LOPCG_099_1.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,35.4326537549475,0.28949673070086596,1.9081615258458735,13.820064437095098,100.01926708823407,0.023884289004939014,8308.578446306961
2,34.64730150956089,0.029979688143610586,2.099151521672802,1.5794062393444968,100.01941839835585,0.0027443664923833613,7869.373269584692
3,34.638567261375,0.004008206671899137,2.112811826355448,0.22061775455830812,100.01957614523054,0.0006578046448536519,7859.150584122066
4,34.63845974742405,0.00020605577754781435,2.1124182734493457,0.011415094123529285,100.01959094783666,6.0110028014073204e-5,7858.9673439704
5,34.63845957551915,8.786535799752587e-6,2.1123725614560254,0.0004899964510010596,100.01959124252052,3.3389684794974187e-6,7858.966717314761
6,34.638459574975165,5.670400759018369e-7,2.1123697589831316,3.0228013134927264e-5,100.01959126186627,2.703492223751075e-7,7858.966758534014
7,34.63845957497412,2.0791459515609394e-8,2.1123697304872335,1.0606084720529013e-6,100.01959126204807,1.1418083429269588e-8,7858.966760496616
8,34.63845957497447,7.593245169391362e-10,2.1123697281498766,3.8234078688346475e-8,100.01959126203539,4.822537126580873e-10,7858.966761241121
9,34.638459574973666,5.722975420286419e-11,2.112369727868302,2.824798730051512e-9,100.01959126203386,3.8074360504680715e-11,7858.966761408468


==> plots/preconditioner-test/errors/errors_LOPCG_099_16.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.015513980336785,0.006355668685445943,0.5505001384853485,0.8894187367463396,100.01048847053804,0.0001804817615888243,32767.63820810168
2,19.007263964582695,0.0029908954014012997,0.6156468210578186,0.4275316228281839,100.01050737295641,8.486166519270628e-5,31348.77577545474
3,19.00683384060992,0.0005687847037617829,0.6339351179515941,0.08277012972329387,100.01049600015186,1.6130443524043728e-5,31190.31411089058
4,19.0068258933333,3.429411331475015e-5,0.6360960542498791,0.005099167588360296,100.0104978980294,9.716171163987314e-7,31185.9926166566
5,19.00682584987702,1.0096177898097255e-6,0.6362109157664169,0.00016079182862724947,100.010497791556,2.8512155826084093e-8,31185.965464827557
6,19.00682584981468,3.962788989856306e-8,0.6362147158141425,6.342599277913194e-6,100.010497793686,1.5344415636112801e-9,31185.966345683035
7,19.00682584981425,1.293500162352392e-9,0.6362147712230435,2.1097430315320818e-7,100.01049779366207,6.176240346656954e-11,31185.96669715146
8,19.006825849814465,5.008368123511947e-10,0.6362147609972947,8.264656190758996e-8,100.01049779366144,2.5413416027608368e-11,31185.96691471467
9,19.006825849815375,1.1525246388351515e-11,0.6362147570266052,2.0133190276847147e-9,100.01049779366176,8.609369049920532e-13,31185.96696239188


==> plots/preconditioner-test/errors/errors_LOPCG_099_2.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,21.121845597694602,0.07792013397367839,1.8078599205398793,4.312189256789979,100.01229216946878,0.005278220034429234,10526.47946725186
2,21.038918768255716,0.0028461533952676005,1.8761172198598943,0.17924774876739233,100.01260723181707,0.0002398875114932973,10138.330497659232
3,21.03884169912769,5.2456009974376814e-5,1.87668828550013,0.003552874448680011,100.01260832121193,1.046586615805129e-5,10137.599929259875
4,21.03884166943324,1.5094358314788065e-6,1.8766864794098344,0.00010455493710718528,100.01260819130368,4.2487145092266233e-7,10137.599612153042
5,21.038841669417856,1.774923663787386e-8,1.8766865659541119,1.2143875324914136e-6,100.01260818909697,7.123014254708897e-9,10137.599608060184
6,21.03884166941792,2.483774277304553e-10,1.87668656214961,1.682858198386245e-8,100.01260818908415,1.2430886452575313e-10,10137.599608151315
7,21.038841669417483,2.2290044362589827e-12,1.8766865620647637,1.4580515911115626e-10,100.01260818908422,1.3114146270656879e-12,10137.599608152901


==> plots/preconditioner-test/errors/errors_LOPCG_099_31.41.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,18.990021684826985,0.005019665419649372,0.3581265819439094,0.9918755950104465,100.01046495815724,0.00010354990952738892,47058.747283864315
2,18.983747691607363,0.0037094957752198663,0.394690938870394,0.7449936224082027,100.01048694995822,7.64804801029134e-5,45145.015350557725
3,18.982318477633363,0.002104554883969173,0.42846826660030674,0.4267750636864361,100.01046633524004,4.337917481937136e-5,44068.959844029574
4,18.982051630677194,0.000684163756698923,0.44818471391742676,0.13983666547924584,100.01047529383453,1.4098107492212586e-5,43736.2387002087
5,18.982029209011888,0.00011698135286775561,0.4532526713860082,0.02421078885328034,100.01047265032176,2.4095153814497027e-6,43700.16260315091
6,18.982028498494998,1.215688953315223e-5,0.4539541215209395,0.002556262711850254,100.01047305416016,2.502308906394961e-7,43699.08657474804
7,18.982028488883806,9.592058946065777e-7,0.4540090958451913,0.00020405702470048656,100.0104730184367,1.9731023321291016e-8,43699.24760882873
8,18.98202848875642,3.636429974617285e-7,0.45401033187709416,7.814606112793748e-5,100.01047302089441,7.479628365044663e-9,43699.39234201729
9,18.982028488660816,2.700671427706476e-7,0.4539989477038868,5.814958184222673e-5,100.01047302018775,5.65375005499356e-9,43699.73774660383
10,18.982028488646762,1.5405993496590136e-7,0.45399726521256506,3.309499392086115e-5,100.01047302034203,3.517729041980106e-9,43699.714118798875
11,18.982028488639497,6.629112464467715e-8,0.4539998781645657,1.4136855630798032e-5,100.01047302037226,1.8113802340461263e-9,43699.61047399001
12,18.982028488638736,3.558115218097314e-8,0.4540007852671869,7.570910997976913e-6,100.01047302028992,1.0200177391876013e-9,43699.60110846814
13,18.98202848863949,5.928590122610941e-9,0.45400093792513035,1.2526295517171868e-6,100.0104730203319,1.8418798017883734e-10,43699.5991864319
14,18.982028488638967,2.9789650638528712e-9,0.45400090652038694,6.314416515437736e-7,100.01047302031975,9.590308933007507e-11,43699.598403829754
15,18.982028488639155,2.1015929066537394e-10,0.454000903394231,4.4697060782728005e-8,100.01047302032444,7.332977470007147e-12,43699.59821579298
16,18.9820284886385,5.7191320472866855e-11,0.45400090299586615,1.2196403739737423e-8,100.010473020324,2.1061298152269103e-12,43699.5982027206


==> plots/preconditioner-test/errors/errors_LOPCG_099_4.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.516964765118143,0.022542024028839803,1.2260552600063255,1.637644692676929,100.0109409856165,0.0011818583382045959,15607.882937569191
2,19.505746255259123,0.0016947520495162892,1.2795731447911556,0.13104649752466063,100.0110056323825,8.86351731538877e-5,15360.347692311594
3,19.505680060145895,4.753655425603718e-5,1.2837938020534256,0.004032859742811492,100.01100004427005,3.120164360604185e-6,15357.345352042807
4,19.505680030941985,4.85058529796567e-7,1.2838320811635906,4.4992709509100864e-5,100.01100011795296,6.78475476313862e-8,15357.343460601742
5,19.505680030939093,4.0412415266994815e-9,1.283832329436929,3.8300922475886865e-7,100.0110001195049,8.99527480497167e-10,15357.343459945056
6,19.505680030939377,1.782917056285158e-11,1.2838323293253038,1.71264953103032e-9,100.01100011950531,5.393924619023077e-12,15357.343459991756


==> plots/preconditioner-test/errors/errors_LOPCG_099_8.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.115151626995416,0.009893217354187538,0.838425206922004,0.9862081742290223,100.01057945400481,0.0003863753683662783,22583.21332648062
2,19.10728599319759,0.0019780776335756025,0.8962703278119987,0.20401597180985248,100.0106042960539,7.715909205463487e-5,22000.114916275183
3,19.107211093300553,7.924517204220862e-5,0.9010619031581855,0.008503719163887794,100.0105979756068,3.085393638373777e-6,21988.774833410367
4,19.10721090944465,1.504619552484016e-6,0.9013027703689024,0.00017494726295179007,100.01059821351564,7.4564067676844e-8,21988.733937331443
5,19.107210909396095,3.3125189481616334e-8,0.9013054258052295,3.989982960748838e-6,100.01059821121662,2.3064252887118955e-9,21988.733921345072
6,19.10721090939598,4.1283777819035793e-10,0.9013055006139853,5.2635113659055935e-8,100.01059821122148,4.818788624421158e-11,21988.73392232829
7,19.107210909396244,2.3190273149037034e-12,0.9013055007880478,3.0459727458803957e-10,100.01059821122263,3.7975858894166714e-13,21988.73392249236


==> plots/preconditioner-test/errors/errors_LOPCG_100_1.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,35.41662486434214,0.28659720123120114,1.9102484561083641,13.675225563701089,100.01926317008329,0.023645990110223822,8304.452438585644
2,34.64695431610803,0.029370934486359312,2.0994510505372563,1.5469378346689786,100.0194215919933,0.002689335192244381,7869.074040145919
3,34.63856040806749,0.003885360387116302,2.112804400239394,0.21380275313543726,100.01957668628681,0.0006382565192494484,7859.14062796975
4,34.63845973195574,0.0001964971787675304,2.112416134788246,0.010883613872086246,100.01959096247887,5.742208460943459e-5,7858.96730366955
5,34.63845957546268,8.319304540865819e-6,2.1123724022325865,0.0004637634239862679,100.01959124361214,3.164176922594575e-6,7858.966719953197
6,34.63845957497503,5.281108849054577e-7,2.1123697566196062,2.8139980061624137e-5,100.01959126188072,2.5219711664165034e-7,7858.966758753108
7,34.63845957497427,1.918903316634646e-8,2.1123697302902347,9.785166305470482e-7,100.01959126204697,1.0551271108563687e-8,7858.96676057413
8,34.63845957497429,6.901144236943109e-10,2.1123697281229212,3.472804168866937e-8,100.01959126203525,4.3885608688731814e-10,7858.966761260244
9,34.63845957497402,5.16289617218414e-11,2.1123697278658202,2.546032030386128e-9,100.01959126203383,3.4390270145512325e-11,7858.9667614132095


==> plots/preconditioner-test/errors/errors_LOPCG_100_16.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.007262244628002,0.0010639639672043925,0.6159010003262605,0.1453241051683789,100.01049575269599,3.0234484811749928e-5,31614.532947040883
2,19.006826347332463,9.064748836476028e-5,0.6356324252618254,0.012852104802191044,100.0104980595737,2.572649223098921e-6,31186.953028744054
3,19.006825849964834,2.626168850648222e-6,0.6362070473373252,0.00037941454475097107,100.0104977854007,7.448573654912364e-8,31185.967396171927
4,19.00682584981403,2.5709692890370625e-8,0.6362146972979958,3.791988170383645e-6,100.01049779374242,7.285923927270461e-10,31185.966962295242
5,19.00682584981375,9.493709009457351e-11,0.6362147566586388,1.4905921718729736e-8,100.01049779366147,2.682527140143113e-12,31185.966962159997


==> plots/preconditioner-test/errors/errors_LOPCG_100_2.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,21.108825584645135,0.07161566641222646,1.8136726161583703,3.9569393092685807,100.0123139059677,0.004851421216747653,10495.745978699195
2,21.038895782545417,0.0023878240246363626,1.876218666382297,0.15028102705401397,100.01260744716927,0.0002022759250987781,10138.15999637717
3,21.038841686934454,4.020430089758095e-5,1.876687911225974,0.0027224057210975504,100.01260829102776,8.053957310870602e-6,10137.599807112872
4,21.03884166942534,1.056903076579447e-6,1.8766865050377086,7.315385696714499e-5,100.01260819062131,2.9918375189774953e-7,10137.599610924583
5,21.03884166941784,1.1315241289820556e-8,1.8766865645700135,7.734591892612685e-7,100.01260818909225,4.564136594272655e-9,10137.599608097249
6,21.038841669417874,1.4422600326465918e-10,1.876686562113745,9.755521577543705e-9,100.01260818908418,7.258785662388884e-11,10137.599608152294
7,21.038841669417586,1.1859028075372387e-12,1.8766865620645616,7.730377523816525e-11,100.01260818908422,7.008049739479216e-13,10137.599608153017


==> plots/preconditioner-test/errors/errors_LOPCG_100_31.41.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,18.982144008183912,0.0002812457349002252,0.43959216332599366,0.053111536914793075,100.0104724942938,5.809144919018793e-6,44309.958558135215
2,18.98202861999436,2.3686029855697894e-5,0.45357858379120686,0.0046600714743055514,100.01047308874746,4.886453240001452e-7,43700.99902064379
3,18.982028488672338,7.128913232170194e-7,0.45399609346800557,0.00014263334161010945,100.01047301807698,1.4699070879275528e-8,43699.59874164432
4,18.982028488638775,1.0647938923576243e-8,0.4540008960934142,2.1527329738029853e-6,100.01047302035879,2.1947675614582534e-10,43699.598212026176
5,18.98202848863854,2.213279163326218e-9,0.4540009119654369,4.481929942169154e-7,100.01047302031682,4.561811135274114e-11,43699.59821162832
6,18.982028488638132,2.0826089928638995e-11,0.45400090256874354,4.258318360322627e-9,100.01047302032416,4.292841750748889e-13,43699.59821163166


==> plots/preconditioner-test/errors/errors_LOPCG_100_4.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.511984526418193,0.016609825331488977,1.2401046346894928,1.202739458033937,100.01095564418452,0.0008709044897376284,15547.114005494159
2,19.50570070638235,0.0009735128123084773,1.2815333491294019,0.07494211780470628,100.01100327832893,5.0924213609725356e-5,15358.608937695199
3,19.505680035442666,1.8749069274998674e-5,1.2838176894982514,0.0015890365351834885,100.01100008870834,1.2368317201011565e-6,15357.343840115573
4,19.505680030939946,1.3834844594013147e-7,1.2838322597219896,1.282061979931419e-5,100.01100011906497,1.9501667260441238e-8,15357.343460137825
5,19.505680030939452,8.310374286957603e-10,1.2838323293488938,7.872285026650565e-8,100.01100011950523,1.8727288963278285e-10,15357.343459990827
6,19.505680030939327,2.7205338619898082e-12,1.2838323293252205,2.614992465526712e-10,100.01100011950528,8.291938099688756e-13,15357.343459997826


==> plots/preconditioner-test/errors/errors_LOPCG_100_8.0.csv <==
it,|eλ|₁,|r|₂,|e|∞,|r|₁,|e|₂,|r|∞,|e|₁
1,19.108886689020867,0.0041797746762162425,0.8720741413073331,0.4135541695599709,100.01058941182026,0.00016328002646023553,22279.252536234693
2,19.107213321011873,0.0003575248900265693,0.9004673328123487,0.03669821530817281,100.01059929194516,1.3947571845876201e-5,21989.57652764504
3,19.107210910404277,6.321007017106483e-6,0.9012886005252896,0.0006731474084833485,100.01059819211383,2.461757667234388e-7,21988.734432074456
4,19.107210909396443,4.1655795477759514e-8,0.9013054225255814,4.845035693545084e-6,100.01059821129125,2.1694995334996334e-9,21988.733922642412
5,19.107210909395885,4.0699293362324814e-10,0.9013054999549661,4.8759709354739646e-8,100.01059821122247,2.9378084763064666e-11,21988.733922539555
6,19.107210909395217,1.7826879278082184e-12,0.9013055007808439,2.2837952734084115e-10,100.01059821122264,2.2093245744155e-13,21988.733922542026

